Capacity and SKR tradeoff in coexisting classical and CV-QKD metropolitan-reach optical links

We demonstrate power-regime-dependent guardband optimization for quantum-classical coexistence in metropolitan DWDM. Quantum channel at band-edge with 100-150 GHz guardbands achieves 108% SKR improvement at -1.5 dBm/ch, incurring 3.4% capacity loss versus 6.8% for band-center.

==> Data_Files/10km_tradeoff_15dBm44thCo.csv <==
QSpace,SKR_bits_symbol,CapacityLoss
0,0.1544611005117816,0.0
1,0.1795123079900807,2.272727272727273
2,0.1817705877520857,4.545454545454546
3,0.1815946357393385,6.8181818181818175
4,0.1808138915232701,9.090909090909092
5,0.1798235106282391,11.363636363636363
6,0.1787551037672592,13.636363636363635
7,0.1776704605080353,15.909090909090908
8,0.1766034425415658,18.181818181818183
9,0.1755756152230975,20.454545454545457
10,0.1746024728144285,22.727272727272727


==> Data_Files/10km_tradeoff_15dBm87thCo.csv <==
QSpace,SKR_bits_symbol,CapacityLoss
0,0.1885904734193177,0.0
1,0.1954333098931949,1.1363636363636365
2,0.1960305793890288,2.272727272727273
3,0.195947516043498,3.4090909090909087
4,0.1957044587097557,4.545454545454546
5,0.1954177918354703,5.681818181818182
6,0.1951282766495143,6.8181818181818175
7,0.1948566570246964,7.954545454545454
8,0.194614789209258,9.090909090909092
9,0.1944103013884276,10.227272727272728
10,0.1942484851048366,11.363636363636363


==> Data_Files/TotalInterference/QSpace-0/Power_15dBm_Qch_87.csv <==
z,Sint-Fw,Xi-Fw,SKR-Fw,Sint-Bw,Xi-Bw,SKR-Bw
0.0,1.084451988630308e-09,inf,0.0,3.508619902760554e-10,inf,0.0
0.5025125628140703,1.3746250957677063e-09,0.010867847827974722,0.9396505492401539,6.83937927186014e-10,0.005407244010983868,0.9912344110756379
1.0050251256281406,1.6506295978258027e-09,0.013393137326624132,0.8256705187665063,1.000134144277541e-09,0.008115045287566956,0.8668126832236169
1.507537688442211,1.9128972348219954e-09,0.015929338682815607,0.7376875911699712,1.3003104757115221e-09,0.010828122694395223,0.7715546865303036
2.0100502512562812,2.161855224102422e-09,0.018475922273439586,0.6656044347249211,1.5852826632188046e-09,0.01354834446845192,0.6940398053088817
2.5125628140703515,2.3979255305960138e-09,0.021032389927455063,0.6046458279912809,1.8558246370021102e-09,0.016277581144358753,0.6288546760421154
3.015075376884422,2.6215242332133695e-09,0.023598273103012393,0.5520301458413511,2.112670677286822e-09,0.019017706946095884,0.5728484021775039
3.5175879396984926,2.833060978323824e-09,0.02617313117119661,0.5059478498287893,2.356517462860592e-09,0.021770601174690235,0.5239784068457352
4.0201005025125625,3.032938512031707e-09,0.028756549800011764,0.4651376404544164,2.588026012598214e-09,0.024538149593132396,0.4808279212213086
4.522613065326633,3.221552283693263e-09,0.03134813943262036,0.42867753841790446,2.8078235256438106e-09,0.027322245809763987,0.4423669716154538
5.025125628140703,3.399290113774853e-09,0.033947533854220696,0.3958696079765124,3.016505125615963e-09,0.030124792661359964,0.40782021857177286
5.527638190954773,3.5665319197560193e-09,0.0365543888422896,0.366171068241007,3.2146355139120085e-09,0.0329477035971156,0.3765879837411662
6.030150753768844,3.723649494332725e-09,0.03916838089524167,0.33915060591230284,3.402750536914256e-09,0.035792904064733774,0.3481962468572801
6.532663316582914,3.871006330680689e-09,0.041789206034858126,0.3144593659873737,3.581358671642568e-09,0.03866233289979664,0.3222635283530767
7.035175879396985,4.0089574900005116e-09,0.044416578678122084,0.2918109686010373,3.750942434153568e-09,0.04155794371959465,0.2984781493161782
7.5376884422110555,4.137849506988649e-09,0.04705023057436246,0.27096732383299593,3.911959714756088e-09,0.04448170632257749,0.27658214670019665
8.040201005025125,4.258020329264712e-09,0.04968990980385759,0.2517283065811461,4.0648450438944035e-09,0.047435608094583546,0.25635960924546164
8.542713567839195,4.369799287139036e-09,0.052335379834282644,0.23392407942173743,4.210010792344658e-09,0.050421655422998035,0.2376280376819775
9.045226130653266,4.473507090427791e-09,0.054986418631603584,0.21740927877735094,4.347848309175115e-09,0.05344187511998572,0.22023182658349538
9.547738693467336,4.569455849318683e-09,0.057642817822225224,0.202058541279717,4.478729000736656e-09,0.05649831585594009,0.2040372673515748
10.050251256281406,4.657949116560734e-09,0.06030438190339314,0.1877630126512544,4.603005353775745e-09,0.05959304960428855,0.18892866270617148
10.552763819095476,4.739281948499068e-09,0.06297092749902936,0.17442758908833644,4.721011905597458e-09,0.06272817309879244,0.17480526710673727
11.055276381909547,4.813740982701789e-09,0.0656422826583505,0.16196871295375714,4.833066164050441e-09,0.06590580930448094,0.16157885013388407
11.557788944723617,4.881604530132904e-09,0.06831828619477615,0.1503125935666868,4.939469479958328e-09,0.06912810890335842,0.1491717360754592
12.060301507537687,4.94314268001433e-09,0.07099878706278336,0.13939375793752085,5.040507874482926e-09,0.0723972517960292,0.13751521195956717
12.562814070351758,4.998617415692897e-09,0.07368364377050314,0.12915386039611343,5.1364528237726125e-09,0.07571544862038478,0.12654822380554565
13.065326633165828,5.0482827399862184e-09,0.07637272382598588,0.11954069738551265,5.2275620031248624e-09,0.07908494228850634,0.11621630060130561
13.567839195979898,5.092384808625695e-09,0.0790659032151853,0.11050738632526891,5.314079992773781e-09,0.08250800954293859,0.10647065986932913
14.07035175879397,5.131162070546813e-09,0.08176306590982658,0.10201167677834966,5.396238947302016e-09,0.08598696253350055,0.09726745925876201
14.57286432160804,5.164845413897373e-09,0.0844641034034321,0.09401536912987107,5.4742592305708135e-09,0.08952415041580439,0.08856716648452623
15.075376884422111,5.1936583167443395e-09,0.0871689142738804,0.08648382125606635,5.5483500179621635e-09,0.09312196097266563,0.08033402587658423
15.577889447236181,5.217817001560452e-09,0.08987740377096981,0.07938552768450613,5.618709867632306e-09,0.09678282225959557,0.07253560432653994
16.08040201005025,5.237530592663423e-09,0.09258948342754776,0.072691758846117,5.6855272623865196e-09,0.10050920427558002,0.06514240289536477
16.58291457286432,5.253001275864261e-09,0.09530507069285113,0.06637625042801953,5.748981123700403e-09,0.10430362066036014,0.05812752304141511
17.08542713567839,5.2644244596575525e-09,0.09802408858678298,0.06041493472323356,5.809241299332635e-09,0.10816863041944429,0.05146637853458791
17.58793969849246,5.271988937356132e-09,0.10074646537392441,0.054785707363104175,5.866469025898444e-09,0.11210683967809563,0.0451364457807274
18.09045226130653,5.2758770496360605e-09,0.10347213425615188,0.04946822400202744,5.920817367701062e-09,0.11612090346555386,0.03911704659666371
18.592964824120603,5.276264847015579e-09,0.10620103308279472,0.04444372247184081,5.972431633050553e-09,0.12021352753076812,0.03338915852630775
19.09547738693467,5.273322251844403e-09,0.10893310407733067,0.039694866686102115,6.021449769234899e-09,0.12438747019093388,0.02793524863218244
19.597989949748744,5.2672132194276075e-09,0.11166829357967485,0.03520560919241089,6.0680027372474154e-09,0.1286455442141472,0.02273912737903716
20.100502512562812,5.258095897951996e-09,0.11440655180317251,0.030961069774304906,6.112214867316671e-09,0.13299061873750748,0.01778581978053051
20.603015075376884,5.246122786922437e-09,0.11714783260545779,0.026947427916234168,6.154204196230567e-09,0.1374256212220226,0.013061451432913929
21.105527638190953,5.231440893851754e-09,0.11989209327238841,0.023151827284170978,6.194082787394413e-09,0.1419535394456911,0.008553147431655916
21.608040201005025,5.214191888980396e-09,0.12263929431431261,0.019562290654631664,6.231957034513749e-09,0.14657742353615863,0.004248942473855322
22.110552763819094,5.194512257831863e-09,0.12538939927396742,0.016167643957806788,6.267927949746372e-09,0.15130038804437201,0.00013770070383267718
22.613065326633166,5.172533451436734e-09,0.12814237454534658,0.012957448294267815,6.3020914371238445e-09,0.15612561406067546,0.0
23.115577889447234,5.148382034082578e-09,0.130898189202917,0.009921938947527131,6.334538552001339e-09,0.1610563513748256,0.0
23.618090452261306,5.122179828469047e-09,0.13365681484059486,0.007051970551090525,6.365355747254979e-09,0.16609592068142212,0.0
24.120603015075375,5.094044058167434e-09,0.13641822541992948,0.0043389676840990266,6.394625106908627e-09,0.17124771583228604,0.0
24.623115577889447,5.064087487302016e-09,0.13918239712697283,0.0017748802670881636,6.422424567836531e-09,0.17651520613734226,0.0
25.125628140703515,5.0324185573866925e-09,0.14194930823734267,0.0,6.448828130154777e-09,0.18190193871559687,0.0
25.628140703517587,4.9991415212651354e-09,0.14471893898901586,0.0,6.473906056882627e-09,0.18741154089782922,0.0
26.130653266331656,4.964356574115799e-09,0.14749127146241492,0.0,6.497725063424779e-09,0.19304772268265485,0.0
26.633165829145728,4.92815998149495e-09,0.15026628946737464,0.0,6.520348497396926e-09,0.19881427924764536,0.0
27.135678391959797,4.8906442044015005e-09,0.15304397843660095,0.0,6.541836509290092e-09,0.20471509351723194,0.0
27.63819095477387,4.8518980213568695e-09,0.15582432532525445,0.0,6.56224621444342e-09,0.2107541387891506,0.0
28.14070351758794,4.812006647501579e-09,0.1586073185163134,0.0,6.581631846771001e-09,0.21693548142123129,0.0
28.64321608040201,4.771051850717794e-09,0.16139294773138932,0.0,6.60004490466506e-09,0.22326328358036462,0.0
29.14572864321608,4.7291120647937115e-09,0.1641812039466878,0.0,6.61753428947626e-09,0.22974180605552955,0.0
29.64824120603015,4.686262499651578e-09,0.16697207931382418,0.0,6.634146436950978e-09,0.23637541113679852,0.0
30.150753768844222,4.6425752486663806e-09,0.1697655670852198,0.0,6.649925441985974e-09,0.2431685655622866,0.0
30.65326633165829,4.598119393106747e-09,0.17256166154382108,0.0,6.6649131770421845e-09,0.2501258435350521,0.0
31.155778894472363,4.552961103733629e-09,0.17536035793689686,0.0,6.679149404541808e-09,0.25725192981200296,0.0
31.65829145728643,4.507163739595818e-09,0.1781616524136844,0.0,6.692671883556152e-09,0.2645516228669111,0.0
32.1608040201005,4.460787944064251e-09,0.1809655419666667,0.0,6.705516471075862e-09,0.2720298381296862,0.0
32.663316582914575,4.4138917381497155e-09,0.18377202437627682,0.0,6.7177172181401934e-09,0.27969161130411035,0.0
33.16582914572864,4.366530611150652e-09,0.18658109815883453,0.0,6.729306461087687e-09,0.28754210176628536,0.0
33.66834170854271,4.318757608679574e-09,0.18939276251753473,0.0,6.740314908177198e-09,0.295586596046103,0.0
34.17085427135678,4.270623418118138e-09,0.1922070172963134,0.0,6.750771721815376e-09,0.30383051139409495,0.0
34.67336683417086,4.222176451552058e-09,0.19502386293643084,0.0,6.760704596614656e-09,0.3122793994360892,0.0
35.17587939698492,4.173462926238017e-09,0.19784330043561602,0.0,6.770139833494171e-09,0.3209389499181404,0.0
35.678391959798994,4.124526942655417e-09,0.20066533130962988,0.0,6.779102410025316e-09,0.329814994544282,0.0
36.18090452261306,4.075410560196326e-09,0.2034899575561095,0.0,6.78761604721309e-09,0.338913510909689,0.0
36.68341708542714,4.026153870547222e-09,0.2063171816205638,0.0,6.7957032728948e-09,0.3482406265319242,0.0
37.185929648241206,3.976795068816372e-09,0.20914700636440064,0.0,6.803385481928225e-09,0.35780262298298887,0.0
37.688442211055275,3.927370522460538e-09,0.21197943503486813,0.0,6.810682993332599e-09,0.36760594012497716,0.0
38.19095477386934,3.877914838064671e-09,0.21481447123680328,0.0,6.8176151045374215e-09,0.377657180452199,0.0
38.69346733668342,3.828460926027884e-09,0.2176521189060855,0.0,6.8242001428861265e-09,0.3879631135427079,0.0
39.19597989949749,3.779040063208708e-09,0.22049238228469653,0.0,6.83045551453418e-09,0.3985306806222413,0.0
39.698492462311556,3.7296819535820615e-09,0.22333526589729755,0.0,6.836397750873961e-09,0.4093669992436608,0.0
40.201005025125625,3.6804147869599365e-09,0.2261807745292362,0.0,6.84204255261212e-09,0.42047936808505376,0.0
40.7035175879397,3.6312652958270527e-09,0.22902891320590227,0.0,6.84740483161857e-09,0.43187527186973595,0.0
41.20603015075377,3.5822588103421395e-09,0.23187968717335403,0.0,6.852498750660321e-09,0.4435623864114816,0.0
41.70854271356784,3.5334193115547257e-09,0.23473310188014657,0.0,6.857337761127397e-09,0.45554858378838725,0.0
42.211055276381906,3.4847694828865298e-09,0.23758916296028718,0.0,6.861934638852859e-09,0.46784193764886034,0.0
42.71356783919598,3.4363307599257328e-09,0.24044787621725983,0.0,6.866301518123496e-09,0.4804507286533219,0.0
43.21608040201005,3.388123378581551e-09,0.2433092476090535,0.0,6.870449923972977e-09,0.4933834500552879,0.0
43.71859296482412,3.3401664216456277e-09,0.246173283234137,0.0,6.874390802844564e-09,0.5066488134256034,0.0
44.22110552763819,3.2924778638058917e-09,0.2490399893183278,0.0,6.8781345517059875e-09,0.5202557545236897,0.0
44.72361809045226,3.245074615157562e-09,0.2519093722025019,0.0,6.881691045694951e-09,0.5342134393197682,0.0
45.22613065326633,3.1979725632550753e-09,0.2547814383310967,0.0,6.885069664369631e-09,0.5485312701721197,0.0
45.72864321608041,3.151186613747749e-09,0.2576561942413609,0.0,6.8882793166349345e-09,0.5632188921635574,0.0
46.23115577889447,3.1047307296410454e-09,0.2605336465533074,0.0,6.8913284644114524e-09,0.5782861996013735,0.0
46.733668341708544,3.058617969224346e-09,0.263413801960332,0.0,6.894225145110789e-09,0.5937433426851584,0.0
47.23618090452261,3.0128605227051905e-09,0.26629666722045203,0.0,6.8969769929777525e-09,0.6096007343469801,0.0
47.73869346733669,2.967469747588984e-09,0.26918224914813776,0.0,6.899591259356577e-09,0.625869057268542,0.0
48.24120603015075,2.922456202842215e-09,0.27207055460669444,0.0,6.9020748319357744e-09,0.6425592710800532,0.0
48.743718592964825,2.8778296818763058e-09,0.2749615905011662,0.0,6.904434253023145e-09,0.6596826197456582,0.0
49.246231155778894,2.83359924438826e-09,0.2778553637717313,0.0,6.9066757369000054e-09,0.6772506391404134,0.0
49.74874371859297,2.7897732470933607e-09,0.28075188138755863,0.0,6.908805186301274e-09,0.6952751648239223,0.0
50.25125628140703,2.7463593733842477e-09,0.28365115034109856,0.0,6.910828208065429e-09,0.7137683400158601,0.0
50.753768844221106,2.703364661949817e-09,0.2865531776427829,0.0,6.9127501279964285e-09,0.7327426237787752,0.0
51.256281407035175,2.6607955343864725e-09,0.2894579703161077,0.0,6.914576004977297e-09,0.7522107994136765,0.0
51.75879396984925,2.6186578218334003e-09,0.29236553539308113,0.0,6.91631064437326e-09,0.7721859830740803,0.0
52.26130653266331,2.5769567906626678e-09,0.2952758799100059,0.0,6.917958610760203e-09,0.7926816326043001,0.0
52.76381909547739,2.5356971672541072e-09,0.298189010903586,0.0,6.919524240012626e-09,0.8137115566079673,0.0
53.266331658291456,2.4948831618841044e-09,0.3011049354073307,0.0,6.921011650783312e-09,0.8352899237528697,0.0
53.76884422110553,2.454518491756603e-09,0.30402366044824086,0.0,6.9224247554055025e-09,0.857431272318398,0.0
54.27135678391959,2.414606403203834e-09,0.30694519304376033,0.0,6.923767270246641e-09,0.8801505199920236,0.0
54.77386934673367,2.3751496930835028e-09,0.30986954019897617,0.0,6.925042725541392e-09,0.9034629739214227,0.0
55.27638190954774,2.336150729398383e-09,0.31279670890405176,0.0,6.926254474730197e-09,0.9273843410290128,0.0
55.77889447236181,2.2976114711635387e-09,0.3157267061318782,0.0,6.92740570332828e-09,0.9519307385958589,0.0
56.28140703517588,2.259533487545648e-09,0.31865953883593173,0.0,6.928499437348786e-09,0.977118705122078,0.0
56.78391959798995,2.2219179762981916e-09,0.3215952139483245,0.0,6.929538551302523e-09,1.0029652114710745,0.0
57.28643216080402,2.184765781515566e-09,0.32453373837803257,0.0,6.930525775795673e-09,1.029487672305096,0.0
57.788944723618094,2.148077410728505e-09,0.32747511900929666,0.0,6.931463704745687e-09,1.056703957819844,0.0
58.29145728643216,2.1118530513625253e-09,0.3304193627001785,0.0,6.932354802234616e-09,1.0846324057860206,0.0
58.79396984924623,2.076092586580453e-09,0.33336647628126664,0.0,6.9332014090181625e-09,1.1132918339059488,0.0
59.2964824120603,2.0407956105294745e-09,0.33631646655451947,0.0,6.9340057487077565e-09,1.142701552493582,0.0
59.798994974874375,2.0059614430125163e-09,0.3392693402922396,0.0,6.934769933642151e-09,1.1728813774864517,0.0
60.301507537688444,1.9715891436031753e-09,0.3422251042361678,0.0,6.935495970464151e-09,1.2038516437983258,0.0
60.80402010050251,1.93767752522282e-09,0.3451837650966905,0.0,6.9361857654173145e-09,1.235633219021568,0.0
61.30653266331658,1.9042251671979343e-09,0.3481453295521525,0.0,6.936841129376738e-09,1.2682475174884402,0.0
61.80904522613066,1.8712304278151943e-09,0.35110980424827,0.0,6.937463782627302e-09,1.3017165147008285,0.0
62.311557788944725,1.8386914563912495e-09,0.35407719579763147,0.0,6.93805535940206e-09,1.3360627621380952,0.0
62.814070351758794,1.8066062048736558e-09,0.35704751077928865,0.0,6.9386174121928835e-09,1.3713094024530685,0.0
63.31658291457286,1.7749724389888727e-09,0.3600207557384235,0.0,6.939151415844764e-09,1.4074801850663807,0.0
63.81909547738694,1.7437877489527769e-09,0.36299693718609144,0.0,6.9396587714446996e-09,1.444599482169684,0.0
64.321608040201,1.7130495597586302e-09,0.36597606159903145,0.0,6.9401408100154655e-09,1.4826923051485148,0.0
64.82412060301507,1.6827551410569922e-09,0.36895813541954214,0.0,6.940598796024086e-09,1.5217843214358875,0.0
65.32663316582915,1.6529016166415995e-09,0.37194316505541514,0.0,6.941033930714338e-09,1.5619018718079614,0.0
65.82914572864321,1.6234859735548027e-09,0.3749311568799237,0.0,6.941447355272104e-09,1.6030719881334434,0.0
66.33165829145727,1.5945050708257077e-09,0.37792211723186286,0.0,6.941840153831998e-09,1.6453224115886904,0.0
66.83417085427136,1.5659556478537673e-09,0.3809160524156368,0.0,6.942213356333218e-09,1.6886816113507819,0.0
67.33668341708542,1.5378343324501515e-09,0.3839129687013855,0.0,6.942567941232237e-09,1.7331788037811484,0.0
67.8391959798995,1.510137648548834e-09,0.38691287232515764,0.0,6.942904838079476e-09,1.7788439721127152,0.0
68.34170854271356,1.4828620235989602e-09,0.3899157694891155,0.0,6.943224929966827e-09,1.8257078866537937,0.0
68.84422110552764,1.4560037956496703e-09,0.3929216663617741,0.0,6.9435290558525076e-09,1.8738021255223511,0.0
69.34673366834171,1.4295592201382207e-09,0.3959305690782714,0.0,6.943818012769383e-09,1.9231590959246259,0.0
69.84924623115577,1.4035244763918684e-09,0.39894248374066943,0.0,6.944092557922652e-09,1.9738120559924506,0.0
70.35175879396984,1.377895673853668e-09,0.4019574164182756,0.0,6.944353410682391e-09,2.0257951371939447,0.0
70.85427135678393,1.3526688580419859e-09,0.404975373147993,0.0,6.9446012544762835e-09,2.0791433673327453,0.0
71.35678391959799,1.3278400162532316e-09,0.407996359934687,0.0,6.944836738587543e-09,2.1338926941512146,0.0
71.85929648241206,1.3034050830169845e-09,0.41102038275157515,0.0,6.945060479862744e-09,2.190080009553581,0.0
72.36180904522612,1.2793599453124053e-09,0.4140474475406316,0.0,6.94527306433413e-09,2.2477431744652914,0.0
72.8643216080402,1.255700447554523e-09,0.41707756021300774,0.0,6.945475048760653e-09,2.3069210443453585,0.0
73.36683417085428,1.2324223963587171e-09,0.42011072664946636,0.0,6.9456669620918705e-09,2.3676534953688795,0.0
73.86934673366834,1.209521565091425e-09,0.4231469527008288,0.0,6.945849306858495e-09,2.429981451297377,0.0
74.37185929648241,1.1869936982148605e-09,0.4261862441884322,0.0,6.946022560493358e-09,2.4939469110550667,0.0
74.87437185929649,1.164834515433255e-09,0.4292286069045958,0.0,6.946187176586214e-09,2.559592977029627,0.0
75.37688442211055,1.1430397156478965e-09,0.4322740466130953,0.0,6.946343586075728e-09,2.6269638841165497,0.0
75.87939698492463,1.121604980727995e-09,0.4353225690496458,0.0,6.946492198381812e-09,2.6961050295266524,0.0
76.38190954773869,1.1005259791041694e-09,0.43837417992238786,0.0,6.946633402481258e-09,2.767063003376811,0.0
76.88442211055276,1.079798369191127e-09,0.4414288849123811,0.0,6.946767567929568e-09,2.839885620084562,0.0
77.38693467336684,1.0594178026458908e-09,0.4444866896740977,0.0,6.94689504583161e-09,2.9146219505876814,0.0
77.8894472361809,1.0393799274677053e-09,0.44754759983592396,0.0,6.947016169763745e-09,2.991322355410526,0.0
78.39195979899498,1.0196803909455611e-09,0.4506116210006601,0.0,6.947131256649757e-09,3.070038518599333,0.0
78.89447236180905,1.000314842459073e-09,0.4536787587460219,0.0,6.9472406075930075e-09,3.1508234825494035,0.0
79.39698492462311,9.812789361382455e-10,0.456749018625144,0.0,6.9473445086669395e-09,3.233731683747626,0.0
79.89949748743719,9.625683333874884e-10,0.45982240616708325,0.0,6.947443231666028e-09,3.318818989454421,0.0
80.40201005025125,9.441787052790521e-10,0.4628989268773192,0.0,6.947537034819175e-09,3.406142735349806,0.0
80.90452261306532,9.261057348208813e-10,0.4659785862382571,0.0,6.9476261634674205e-09,3.495761764169003,0.0
81.4070351758794,9.083451191037153e-10,0.46906138970972433,0.0,6.947710850707757e-09,3.587736465353549,0.0
81.90954773869346,8.908925713321013e-10,0.4721473427294687,0.0,6.947791318004744e-09,3.682128815744692,0.0
82.41206030150754,8.737438227438222e-10,0.47523645071365267,0.0,6.947867775771551e-09,3.779002421346479,0.0
82.91457286432161,8.568946244220955e-10,0.4783287190573449,0.0,6.9479404239219115e-09,3.8784225601866416,0.0
83.41708542713567,8.403407490047387e-10,0.48142415313500364,0.0,6.948009452394529e-09,3.980456226304187,0.0
83.91959798994975,8.240779922943653e-10,0.4845227583009669,0.0,6.948075041651215e-09,4.085172174893392,0.0
84.42211055276381,8.081021747735246e-10,0.48762453988992766,0.0,6.948137363150173e-09,4.192640968634502,0.0
84.9246231155779,7.924091430285702e-10,0.49072950321740977,0.0,6.948196579795563e-09,4.302935025242442,0.0
85.42713567839196,7.769947710859105e-10,0.4938376535802386,0.0,6.948252846364645e-09,4.4161286662655534,0.0
85.92964824120602,7.618549616641622e-10,0.4969489962570091,0.0,6.94830630991356e-09,4.532298167167288,0.0
86.4321608040201,7.46985647345613e-10,0.5000635365085423,0.0,6.9483571101628106e-09,4.6515218087244765,0.0
86.93467336683418,7.323827916702761e-10,0.5031812795783446,0.0,6.948405379863492e-09,4.773879929776979,0.0
87.43718592964824,7.18042390155705e-10,0.5063022306930552,0.0,6.9484512451452186e-09,4.899454981364111,0.0
87.93969849246231,7.039604712456267e-10,0.5094263950628912,0.0,6.948494825846682e-09,5.028331582284448,0.0
88.44221105527637,6.901330971903453e-10,0.512553777882088,0.0,6.948536235829637e-09,5.160596576116343,0.0
88.94472361809046,6.765563648617598e-10,0.5156843843293297,0.0,6.948575583277273e-09,5.2963390897376605,0.0
89.44723618090453,6.632264065057441e-10,0.5188182195681772,0.0,6.948612970977625e-09,5.435650593384102,0.0
89.94974874371859,6.501393904345354e-10,0.5219552887474908,0.0,6.948648496592836e-09,5.578624962286658,0.0
90.45226130653266,6.372915216616891e-10,0.5250955970018423,0.0,6.948682252914999e-09,5.725358539929641,0.0
90.95477386934674,6.246790424820583e-10,0.5282391494519275,0.0,6.9487143281091645e-09,5.875950202972002,0.0
91.45728643216081,6.122982329991771e-10,0.5313859512049658,0.0,6.948744805944256e-09,6.030501427875614,0.0
91.95979899497488,6.001454116023369e-10,0.5345360073550984,0.0,6.948773766012451e-09,6.189116359285489,0.0
92.46231155778894,5.882169353955597e-10,0.5376893229837799,0.0,6.9488012839375565e-09,6.351901880207935,0.0
92.96482412060303,5.765092005806023e-10,0.5408459031601616,0.0,6.9488274315730335e-09,6.518967684034003,0.0
93.46733668341709,5.650186427960367e-10,0.5440057529414672,0.0,6.9488522771901074e-09,6.690426348456674,0.0
93.96984924623115,5.537417374143857e-10,0.5471688773733703,0.0,6.9488758856564955e-09,6.866393411331776,0.0
94.47236180904522,5.426749997992178e-10,0.550335281490356,0.0,6.94889831860618e-09,7.046987448533473,0.0
94.9748743718593,5.31814985524034e-10,0.5535049703160813,0.0,6.94891963460075e-09,7.23233015385705,0.0
95.47738693467338,5.211582905547169e-10,0.5566779488637286,0.0,6.948939889282656e-09,7.422546421022683,0.0
95.97989949748744,5.107015513972411e-10,0.559854222136355,0.0,6.948959135520817e-09,7.617764427835537,0.0
96.4824120603015,5.00441445212286e-10,0.5630337951272303,0.0,6.948977423548977e-09,7.818115722558803,0.0
96.98492462311557,4.903746898983291e-10,0.5662166728201763,0.0,6.948994801097123e-09,8.023735312558028,0.0
97.48743718592965,4.804980441447384e-10,0.5694028601898922,0.0,6.94901131351638e-09,8.234761755276283,0.0
97.98994974874371,4.708083074563275e-10,0.5725923622022802,0.0,6.949027003897643e-09,8.451337251601652,0.0
98.49246231155779,4.613023201507819e-10,0.5757851838147642,0.0,6.949041913184287e-09,8.67360774168986,0.0
98.99497487437185,4.519769633303091e-10,0.5789813299765981,0.0,6.949056080279297e-09,8.901723003306593,0.0
99.49748743718594,4.428291588288187e-10,0.5821808056291754,0.0,6.949069542146974e-09,9.135836752755873,0.0
100.0,4.3385586913588463e-10,0.5853836157063272,0.0,6.94908233390963e-09,9.376106748462389,0.0


==> Data_Files/TotalInterference/QSpace-0/Power_20dBm_Qch_87.csv <==
z,Sint-Fw,Xi-Fw,SKR-Fw,Sint-Bw,Xi-Bw,SKR-Bw
0.0,3.429259421694104e-08,inf,0.0,1.109813034987217e-09,inf,0.0
0.5025125628140703,3.347645199699688e-08,0.264666335020369,0.08457702541041034,2.1607991878965187e-09,0.01708337555685007,0.889688320060684
1.0050251256281406,3.273505250779989e-08,0.26561080342234616,0.06551506186487743,3.1561268561331474e-09,0.02560867711333666,0.7467940807632609
1.507537688442211,3.206029195831551e-08,0.26697683470773614,0.048460228458323096,4.0987902240668614e-09,0.03413200483561281,0.6392612008851587
2.0100502512562812,3.144485899711864e-08,0.2687380562087569,0.03302065756017436,4.991619102423383e-09,0.042660010497826646,0.5532542548006251
2.5125628140703515,3.0882160934016974e-08,0.2708698173813691,0.018916018862007,5.837288192260851e-09,0.05119930532123072,0.4820262845241381
3.015075376884422,3.0366256769429295e-08,0.2733490735207966,0.005939915624162406,6.638325808735569e-09,0.0597564666374638,0.42164045165629294
3.5175879396984926,2.9891796396721865e-08,0.2761542776594194,0.0,7.3971220975788804e-09,0.0683380444087143,0.36956263317856686
4.0201005025125625,2.9453965403067443e-08,0.2792652800447798,0.0,8.115936775083936e-09,0.07695056761638966,0.3240538816780404
4.522613065326633,2.9048434948873706e-08,0.28266323464188686,0.0,8.796906420424776e-09,0.0856005505293379,0.28386500891145205
5.025125628140703,2.8671316255019254e-08,0.28633051214669014,0.0,9.44205134729006e-09,0.09429449886213791,0.24806690218764993
5.527638190954773,2.831911927156262e-08,0.29025061903685206,0.0,1.0053282080099268e-08,0.1030389158334829,0.21594924671250193
6.030150753768844,2.798871514172758e-08,0.29440812222205537,0.0,1.063240545847103e-08,0.11184030813422953,0.18695669831954886
6.532663316582914,2.7677302111239775e-08,0.2987885788893119,0.0,1.118113039212325e-08,0.12070519181426649,0.16064689251864217
7.035175879396985,2.738237456587853e-08,0.30337847116932076,0.0,1.1701073286994324e-08,0.12964009809697175,0.13666183650091934
7.5376884422110555,2.7101694909756225e-08,0.30816514527809624,0.0,1.2193763162077306e-08,0.1386515791296704,0.11470784317963822
8.040201005025125,2.683326802365357e-08,0.31313675481402115,0.0,1.2660646475247417e-08,0.1477462136781784,0.09454110506207258
8.542713567839195,2.6575318067000905e-08,0.31828220791439615,0.0,1.3103091675231795e-08,0.15693061277321407,0.07595710022412694
9.045226130653266,2.6326267409051658e-08,0.32359111799758583,0.0,1.3522393495813004e-08,0.16621142531618152,0.0587826672287074
9.547738693467336,2.6084717494669042e-08,0.3290537578371851,0.0,1.3919777007369597e-08,0.17559534365157314,0.04286997933697856
10.050251256281406,2.584943146814357e-08,0.3346610167333701,0.0,1.4296401439932817e-08,0.18508910911300358,0.02809189616759522
10.552763819095476,2.5619318394757437e-08,0.3404043605638916,0.0,1.4653363791074153e-08,0.1946995175496708,0.014338331294630025
11.055276381909547,2.5393418934577904e-08,0.34627579451312895,0.0,1.4991702231129583e-08,0.2044334248398417,0.0015133805208189521
11.557788944723617,2.517089233634135e-08,0.3522678282923603,0.0,1.5312399317509374e-08,0.21429775239777962,0.0
12.060301507537687,2.495100463141712e-08,0.3583734436780146,0.0,1.5616385029133224e-08,0.2242994926803637,0.0
12.562814070351758,2.473311791883456e-08,0.364586064207243,0.0,1.590453963136704e-08,0.23444571469950187,0.0
13.065326633165828,2.4516680642326443e-08,0.3708995268817695,0.0,1.61776963812153e-08,0.24474356954630086,0.0
13.567839195979898,2.430121876938495e-08,0.37730805574172055,0.0,1.6436644081940398e-08,0.2552002959328344,0.0
14.07035175879397,2.40863277905299e-08,0.38380623718106677,0.0,1.668212949573383e-08,0.265823225757239,0.0
14.57286432160804,2.387166546443355e-08,0.390388996885497,0.0,1.69148596225521e-08,0.2766197896977693,0.0
15.075376884422111,2.365694524130286e-08,0.3970515782820455,0.0,1.7135503852749502e-08,0.28759752284135404,0.0
15.577889447236181,2.3441930303053757e-08,0.4037895223976619,0.0,1.7344696000689435e-08,0.29876407035211905,0.0
16.08040201005025,2.3226428164381804e-08,0.41059864903119536,0.0,1.7543036226093037e-08,0.3101271931852738,0.0
16.58291457286432,2.3010285783891525e-08,0.41747503915001083,0.0,1.773109284948691e-08,0.32169477385170225,0.0
17.08542713567839,2.2793385139041578e-08,0.4244150184287029,0.0,1.7909404067739248e-08,0.3334748222385474,0.0
17.58793969849246,2.2575639222837372e-08,0.43141514185316177,0.0,1.807847957532369e-08,0.3454754814910403,0.0
18.09045226130653,2.2356988423996237e-08,0.438472179318612,0.0,1.8238802096621745e-08,0.35770503396079195,0.0
18.592964824120603,2.2137397255758107e-08,0.44558310215521935,0.0,1.8390828834265974e-08,0.3701719072257421,0.0
19.09547738693467,2.1916851401648762e-08,0.452745070519472,0.0,1.853499283823592e-08,0.38288468018694255,0.0
19.597989949748744,2.169535504935267e-08,0.45995542159382524,0.0,1.867170430014658e-08,0.39585208924734355,0.0
20.100502512562812,2.1472928486443478e-08,0.4672116585410635,0.0,1.8801351776912602e-08,0.40908303457774986,0.0
20.603015075376884,2.124960593407746e-08,0.4745114401635246,0.0,1.892430334773094e-08,0.42258658647511854,0.0
21.105527638190953,2.1025433596898967e-08,0.48185257122074493,0.0,1.9040907708097953e-08,0.4363719918183806,0.0
21.608040201005025,2.0800467909357603e-08,0.4892329933622649,0.0,1.9151495204364122e-08,0.4504486806269873,0.0
22.110552763819094,2.0574773960411667e-08,0.4966507766352819,0.0,1.925637881212904e-08,0.46482627272740745,0.0
22.613065326633166,2.034842408020783e-08,0.5041041115295789,0.0,1.9355855061591036e-08,0.4795145845328281,0.0
23.115577889447234,2.0121496573796898e-08,0.5115913015247046,0.0,1.945020491278826e-08,0.49452363594135457,0.0
23.618090452261306,1.989407458828415e-08,0.5191107561067438,0.0,1.953969458350126e-08,0.5098636573580392,0.0
24.120603015075375,1.9666245101030928e-08,0.526660984224224,0.0,1.9624576332429716e-08,0.5255450968461208,0.0
24.623115577889447,1.943809801763364e-08,0.5342405881547441,0.0,1.9705089200108578e-08,0.5415786274129135,0.0
25.125628140703515,1.9209725369416694e-08,0.541848257755819,0.0,1.9781459709888954e-08,0.5579751544358351,0.0
25.628140703517587,1.8981220601095744e-08,0.5494827650752034,0.0,1.9853902531178284e-08,0.5747458232341311,0.0
26.130653266331656,1.8752677940105846e-08,0.5571429592976039,0.0,1.992262110701094e-08,0.5919020267919309,0.0
26.633165829145728,1.8524191839852373e-08,0.5648277620062259,0.0,1.9987808247903593e-08,0.609455413638328,0.0
27.135678391959797,1.829585648983797e-08,0.5725361627390293,0.0,2.004964669384039e-08,0.6274178958902787,0.0
27.63819095477387,1.8067765386252352e-08,0.5802672148208942,0.0,2.0108309646129547e-08,0.6458016574641802,0.0
28.14070351758794,1.784001095718904e-08,0.5880200314541387,0.0,2.0163961270775716e-08,0.6646191624620947,0.0
28.64321608040201,1.7612684237179067e-08,0.5957937820509849,0.0,2.0216757174920496e-08,0.6838831637386725,0.0
29.14572864321608,1.7385874586210983e-08,0.6035876887926435,0.0,2.0266844857817254e-08,0.7036067116549334,0.0
29.64824120603015,1.7159669448843202e-08,0.6114010234006905,0.0,2.03143641377246e-08,0.7238031630251712,0.0
30.150753768844222,1.6934154149412877e-08,0.6192331041073434,0.0,2.0359447556026355e-08,0.7444861902633603,0.0
30.65326633165829,1.6709411719708066e-08,0.6270832928121146,0.0,2.040222075981276e-08,0.7656697907355529,0.0
31.155778894472363,1.648552275580067e-08,0.6349509924131335,0.0,2.0442802864089967e-08,0.7873682963248898,0.0
31.65829145728643,1.6262565301038846e-08,0.642835644302186,0.0,2.0481306794719873e-08,0.8095963832159642,0.0
32.1608040201005,1.6040614752472228e-08,0.6507367260132273,0.0,2.0517839613131685e-08,0.8323690819054184,0.0
32.663316582914575,1.581974378823345e-08,0.6586537490147841,0.0,2.0552502823789356e-08,0.8557017874457898,0.0
33.16582914572864,1.5600022313627714e-08,0.6665862566372741,0.0,2.0585392665344524e-08,0.8796102699297631,0.0
33.66834170854271,1.5381517423889744e-08,0.6745338221268558,0.0,2.0616600386353876e-08,0.9041106852221432,0.0
34.17085427135678,1.5164293381757117e-08,0.6824960468179432,0.0,2.0646212506391332e-08,0.9292195859470054,0.0
34.67336683417086,1.4948411608181417e-08,0.6904725584170389,0.0,2.0674311063340098e-08,0.9549539327376598,0.0
35.17587939698492,1.4733930684655944e-08,0.6984630093909887,0.0,2.070097384760665e-08,0.9813311057572095,0.0
35.678391959798994,1.4520906365782033e-08,0.7064670754532156,0.0,2.072627462395801e-08,1.0083689164976744,0.0
36.18090452261306,1.4309391600826588e-08,0.7144844541418867,0.0,2.0750283341645645e-08,1.03608561986582,0.0
36.68341708542714,1.4099436563142272e-08,0.7225148634843571,0.0,2.077306633344279e-08,1.0644999265640134,0.0
37.185929648241206,1.3891088686430197e-08,0.730558040742587,0.0,2.0794686504188422e-08,1.093631015774636,0.0
37.688442211055275,1.3684392706923521e-08,0.7386137412345628,0.0,2.081520350939805e-08,1.123498548156743,0.0
38.19095477386934,1.3479390710660219e-08,0.7466817372270681,0.0,2.083467392447199e-08,1.1541226791639063,0.0
38.69346733668342,1.3276122185094962e-08,0.7547618168954409,0.0,2.0853151405002133e-08,1.1855240726923566,0.0
39.19597989949749,1.307462407437459e-08,0.7628537833462194,0.0,2.087068683865172e-08,1.2177239150687542,0.0
39.698492462311556,1.2874930837669298e-08,0.7709574536988526,0.0,2.088732848905657e-08,1.250743929387171,0.0
40.201005025125625,1.2677074510013197e-08,0.7790726582228665,0.0,2.0903122132172157e-08,1.284606390205057,0.0
40.7035175879397,1.2481084765164119e-08,0.7871992395271211,0.0,2.0918111185467775e-08,1.3193341386082214,0.0
41.20603015075377,1.2286988980043314e-08,0.79533705179799,0.0,2.093233683034783e-08,1.3549505976551006,0.0
41.70854271356784,1.2094812300362065e-08,0.8034859600835029,0.0,2.09458381281593e-08,1.3914797882108438,0.0
42.211055276381906,1.1904577707084336e-08,0.8116458396206517,0.0,2.0958652130125302e-08,1.4289463451819526,0.0
42.71356783919598,1.1716306083412746e-08,0.8198165752032675,0.0,2.097081398152669e-08,1.4673755341625756,0.0
43.21608040201005,1.1530016282019866e-08,0.8279980605880012,0.0,2.0982357020435752e-08,1.5067932685037206,0.0
43.71859296482412,1.1345725192278361e-08,0.8361901979361156,0.0,2.0993312871290232e-08,1.5472261268170064,0.0
44.22110552763819,1.1163447807271944e-08,0.8443928972889271,0.0,2.100371153358031e-08,1.5887013709248305,0.0
44.72361809045226,1.0983197290395179e-08,0.8526060760748736,0.0,2.1013581465906394e-08,1.6312469642691365,0.0
45.22613065326633,1.0804985041373384e-08,0.8608296586462985,0.0,2.1022949665652044e-08,1.6748915907912536,0.0
45.72864321608041,1.0628820761555351e-08,0.8690635758441745,0.0,2.1031841744503184e-08,1.7196646742956307,0.0
46.23115577889447,1.0454712518350629e-08,0.8773077645890773,0.0,2.104028200003232e-08,1.7655963983105563,0.0
46.733668341708544,1.0282666808700558e-08,0.8855621674968507,0.0,2.1048293483554968e-08,1.8127177264593575,0.0
47.23618090452261,1.011268862148794e-08,0.8938267325174595,0.0,2.1055898064454258e-08,1.8610604233558123,0.0
47.73869346733669,9.944781498804328e-09,0.9021014125956697,0.0,2.106311649115961e-08,1.9106570760379955,0.0
48.24120603015075,9.778947596006704e-09,0.910386165352224,0.0,2.1069968448954904e-08,1.9615411159549947,0.0
48.743718592964825,9.615187740506815e-09,0.9186809527843016,0.0,2.107647261478283e-08,2.0137468415214053,0.0
49.246231155778894,9.453501489246726e-09,0.9269857409841054,0.0,2.1082646709202867e-08,2.067309441254849,0.0
49.74874371859297,9.29388718482347e-09,0.9353004998744938,0.0,2.1088507545652156e-08,2.1222650175121682,0.0
50.25125628140703,9.136342010233964e-09,0.9436252029606409,0.0,2.1094071077150527e-08,2.178650610840325,0.0
50.753768844221106,8.980862042218816e-09,0.9519598270967655,0.0,2.1099352440583535e-08,2.23650422495848,0.0
51.256281407035175,8.82744230319031e-09,0.9603043522670325,0.0,2.1104365998690152e-08,2.2958648523881044,0.0
51.75879396984925,8.676076811735803e-09,0.9686587613797877,0.0,2.110912537987529e-08,2.356772500748497,0.0
52.26130653266331,8.526758631692998e-09,0.9770230400743144,0.0,2.111364351596062e-08,2.419268219735377,0.0
52.76381909547739,8.379479919798324e-09,0.9853971765393885,0.0,2.1117932677981565e-08,2.4833941288008674,0.0
53.266331658291456,8.234231971913726e-09,0.9937811613429112,0.0,2.112200451013231e-08,2.5491934455534944,0.0
53.76884422110553,8.091005267840893e-09,1.0021749872719699,0.0,2.1125870061955515e-08,2.616710514897405,0.0
54.27135678391959,7.94978951473509e-09,1.010578649182698,0.0,2.1129539818868205e-08,2.685990838930458,0.0
54.77386934673367,7.81057368913367e-09,1.0189921438593652,0.0,2.1133023731110555e-08,2.757081107621395,0.0
55.27638190954774,7.673346077616709e-09,1.0274154698821303,0.0,2.1136331241199707e-08,2.83002923028676,0.0
55.77889447236181,7.538094316119344e-09,1.0358486275029537,0.0,2.113947130996642e-08,2.904884367888838,0.0
56.28140703517588,7.404805427917279e-09,1.0442916185291786,0.0,2.114245244124825e-08,2.981696966176377,0.0
56.78391959798995,7.2734658603083815e-09,1.0527444462143318,0.0,2.1145282705309203e-08,3.060518789690506,0.0
57.28643216080402,7.144061520014675e-09,1.0612071151556954,0.0,2.1147969761051895e-08,3.1414029566587023,0.0
57.788944723618094,7.016577807330092e-09,1.0696796311982744,0.0,2.11505208770851e-08,3.2244039748004525,0.0
58.29145728643216,6.890999649040278e-09,1.0781620013447526,0.0,2.115294295170602e-08,3.309577778068674,0.0
58.79396984924623,6.767311530141405e-09,1.0866542336710965,0.0,2.1155242531853464e-08,3.3969817643517097,0.0
59.2964824120603,6.645497524385554e-09,1.0951563372474613,0.0,2.1157425831085734e-08,3.4866748341613523,0.0
59.798994974874375,6.525541323680662e-09,1.1036683220640906,0.0,2.1159498746633058e-08,3.5787174303329197,0.0
60.301507537688444,6.407426266373257e-09,1.1121901989619047,0.0,2.1161466875573398e-08,3.6731715787642436,0.0
60.80402010050251,6.291135364442418e-09,1.1207219795675003,0.0,2.116333553017623e-08,3.7701009302209565,0.0
61.30653266331658,6.176651329633501e-09,1.129263676232295,0.0,2.116510975245785e-08,3.8695708032363143,0.0
61.80904522613066,6.063956598560097e-09,1.137815301975581,0.0,2.1166794327988856e-08,3.9716482281344896,0.0
62.311557788944725,5.95303335680264e-09,1.1463768704312294,0.0,2.116839379899249e-08,4.076401992206973,0.0
62.814070351758794,5.843863562031903e-09,1.1549483957978541,0.0,2.1169912476770423e-08,4.183902686072583,0.0
63.31658291457286,5.736428966185388e-09,1.163529892792208,0.0,2.117135445349092e-08,4.294222751252321,0.0
63.81909547738694,5.630711136724338e-09,1.1721213766056233,0.0,2.11727236133721e-08,4.407436528991144,0.0
64.321608040201,5.526691476998793e-09,1.1807228628633155,0.0,2.1174023643291645e-08,4.523620310359565,0.0
64.82412060301507,5.424351245747703e-09,1.1893343675863777,0.0,2.1175258042852587e-08,4.6428523876688885,0.0
65.32663316582915,5.323671575760731e-09,1.1979559071562962,0.0,2.1176430133933073e-08,4.765213107234676,0.0
65.82914572864321,5.224633491727937e-09,1.2065874982818423,0.0,2.1177543069746952e-08,4.890784923524075,0.0
66.33165829145727,5.1272179273030956e-09,1.2152291579681997,0.0,2.1178599843440113e-08,5.019652454723471,0.0
66.83417085427136,5.031405741405852e-09,1.2238809034881803,0.0,2.1179603296246753e-08,5.151902539763948,0.0
67.33668341708542,4.937177733787515e-09,1.2325427523554031,0.0,2.1180556125228078e-08,5.287624296842917,0.0
67.8391959798995,4.8445146598846765e-09,1.2412147222993366,0.0,2.118146089061498e-08,5.426909183481506,0.0
68.34170854271356,4.753397244984397e-09,1.2498968312420626,0.0,2.1182320022775108e-08,5.56985105815805,0.0
68.84422110552764,4.663806197724109e-09,1.2585890972766722,0.0,2.118313582882358e-08,5.716546243559271,0.0
69.34673366834171,4.5757222229488744e-09,1.267291538647189,0.0,2.1183910498895683e-08,5.867093591491776,0.0
69.84924623115577,4.489126033948084e-09,1.2760041737299375,0.0,2.1184646112099054e-08,6.021594549497717,0.0
70.35175879396984,4.40399836409314e-09,1.2847270210162425,0.0,2.1185344642161566e-08,6.18015322921928,0.0
70.85427135678393,4.320319977897099e-09,1.293460099096404,0.0,2.1186007962790833e-08,6.342876476558358,0.0
71.35678391959799,4.238071681516742e-09,1.302203426644848,0.0,2.1186637852759866e-08,6.509873943678447,0.0
71.85929648241206,4.1572343327169485e-09,1.3109570224063976,0.0,2.1187236000733228e-08,6.681258162897502,0.0
72.36180904522612,4.077788850316761e-09,1.319720905183579,0.0,2.1187804009846716e-08,6.8571446225213695,0.0
72.8643216080402,3.999716223135936e-09,1.3284950938249056,0.0,2.1188343402053414e-08,7.037651844669032,0.0
73.36683417085428,3.922997518460316e-09,1.3372796072140771,0.0,2.118885562224805e-08,7.222901465142055,0.0
73.86934673366834,3.84761389004377e-09,1.3460744642600382,0.0,2.1189342042180916e-08,7.413018315392066,0.0
74.37185929648241,3.77354658566396e-09,1.3548796838878372,0.0,2.1189803964172313e-08,7.6081305066415466,0.0
74.87437185929649,3.7007769542487267e-09,1.3636952850302397,0.0,2.1190242624637625e-08,7.808369516214565,0.0
75.37688442211055,3.629286452589283e-09,1.3725212866200394,0.0,2.119065919743272e-08,8.013870276135671,0.0
75.87939698492463,3.559056651656047e-09,1.3813577075830377,0.0,2.119105479702888e-08,8.224771264056654,0.0
76.38190954773869,3.490069242532344e-09,1.3902045668316285,0.0,2.119143048152612e-08,8.441214596572454,0.0
76.88442211055276,3.422306041980831e-09,1.3990618832589699,0.0,2.119178725551291e-08,8.663346124989072,0.0
77.38693467336684,3.3557489976569607e-09,1.4079296757336772,0.0,2.1192126072780362e-08,8.891315533608015,0.0
77.8894472361809,3.2903801929834157e-09,1.416807963095042,0.0,2.1192447838898316e-08,9.12527644059362,0.0
78.39195979899498,3.2261818516989408e-09,1.425696764148703,0.0,2.1192753413660233e-08,9.365386501491084,0.0
78.89447236180905,3.1631363420946287e-09,1.4345960976627585,0.0,2.1193043613403715e-08,9.611807515465,0.0
79.39698492462311,3.101226180950239e-09,1.4435059823642915,0.0,2.1193319213213068e-08,9.864705534330074,0.0
79.89949748743719,3.0404340371827744e-09,1.4524264369362796,0.0,2.119358094900974e-08,10.124250974447428,0.0
80.40201005025125,2.9807427352190743e-09,1.461357480014845,0.0,2.119382951953656e-08,10.39061873156184,0.0
80.90452261306532,2.9221352581038634e-09,1.4702991301868582,0.0,2.1194065588241114e-08,10.663988298657506,0.0
81.4070351758794,2.8645947503542606e-09,1.4792514059878261,0.0,2.119428978506327e-08,10.944543886911418,0.0
81.90954773869346,2.808104520571397e-09,1.4882143259000822,0.0,2.1194502708132073e-08,11.232474549826241,0.0
82.41206030150754,2.7526480438194642e-09,1.4971879083512418,0.0,2.1194704925376302e-08,11.527974310626078,0.0
82.91457286432161,2.698208963782098e-09,1.5061721717128995,0.0,2.1194896976053283e-08,11.831242293001065,0.0
83.41708542713567,2.64477109470574e-09,1.51516713429955,0.0,2.1195079372200003e-08,12.14248285528878,0.0
83.91959798994975,2.5923184231392112e-09,1.5241728143677449,0.0,2.1195252600010694e-08,12.46190572818327,0.0
84.42211055276381,2.5408351094784796e-09,1.533189230115421,0.0,2.119541712114428e-08,12.789726156063907,0.0
84.9246231155779,2.4903054893252405e-09,1.5422163996814235,0.0,2.119557337396569e-08,13.126165042039808,0.0
85.42713567839196,2.44071407466765e-09,1.5512543411451951,0.0,2.1195721774724064e-08,13.471449096807326,0.0
85.92964824120602,2.3920455548912526e-09,1.560303072526628,0.0,2.1195862718671158e-08,13.825810991420996,0.0
86.4321608040201,2.3442847976278557e-09,1.569362611786041,0.0,2.119599658112316e-08,14.18948951408078,0.0
86.93467336683418,2.297416849449831e-09,1.5784329768243135,0.0,2.119612371846854e-08,14.562729731041495,0.0
87.43718592964824,2.2514269364170514e-09,1.5875141854831172,0.0,2.1196244469124815e-08,14.945783151752497,0.0
87.93969849246231,2.2063004644834113e-09,1.5966062555452745,0.0,2.1196359154446884e-08,15.338907898339288,0.0
88.44221105527637,2.162023019769626e-09,1.6057092047352177,0.0,2.1196468079589294e-08,15.742368879541063,0.0
88.94472361809046,2.118580368708766e-09,1.6148230507195327,0.0,2.1196571534324715e-08,16.15643796922124,0.0
89.44723618090453,2.0759584580707374e-09,1.6239478111075938,0.0,2.1196669793821138e-08,16.581394189571668,0.0
89.94974874371859,2.034143414871696e-09,1.6330835034522833,0.0,2.1196763119379505e-08,17.017523899133657,0.0
90.45226130653266,1.9931215461741576e-09,1.6422301452507613,0.0,2.119685175913417e-08,17.465120985762535,0.0
90.95477386934674,1.9528793387833562e-09,1.6513877539453254,0.0,2.1196935948717694e-08,17.92448706466604,0.0
91.45728643216081,1.9134034588451832e-09,1.6605563469243025,0.0,2.1197015911892142e-08,18.395931681649547,0.0
91.95979899497488,1.874680751350853e-09,1.669735941523008,0.0,2.1197091861148338e-08,18.87977252170558,0.0
92.46231155778894,1.836698239553241e-09,1.6789265550247494,0.0,2.1197163998274823e-08,19.37633562308784,0.0
92.96482412060303,1.799443124299638e-09,1.6881282046618673,0.0,2.1197232514898023e-08,19.88595559701412,0.0
93.46733668341709,1.7629027832855066e-09,1.6973409076168053,0.0,2.1197297592995044e-08,20.40897585314597,0.0
93.96984924623115,1.7270647702336287e-09,1.7065646810232336,0.0,2.1197359405380568e-08,20.945748830997577,0.0
94.47236180904522,1.6919168140028709e-09,1.7157995419671779,0.0,2.1197418116169108e-08,21.496636237429104,0.0
94.9748743718593,1.6574468176306342e-09,1.725045507488182,0.0,2.1197473881213913e-08,22.06200929038502,0.0
95.47738693467338,1.6236428573128814e-09,1.7343025945804895,0.0,2.119752684852362e-08,22.64224896904145,0.0
95.97989949748744,1.5904931813254978e-09,1.7435708201942492,0.0,2.119757715865788e-08,23.23774627053127,0.0
96.4824120603015,1.5579862088905798e-09,1.7528502012367166,0.0,2.1197624945102993e-08,23.848902473419635,0.0
96.98492462311557,1.5261105289911063e-09,1.7621407545734913,0.0,2.119767033462854e-08,24.476129408107987,0.0
97.48743718592965,1.4948548991373143e-09,1.771442497029736,0.0,2.119771344762599e-08,25.11984973434808,0.0
97.98994974874371,1.4642082440879548e-09,1.7807554453914238,0.0,2.119775439843021e-08,25.780497226053782,0.0
98.49246231155779,1.4341596545294853e-09,1.790079616406583,0.0,2.1197793295624745e-08,26.45851706360203,0.0
98.99497487437185,1.4046983857161244e-09,1.799415026786529,0.0,2.1197830242331604e-08,27.154366133819895,0.0
99.49748743718594,1.375813856073582e-09,1.8087616932071235,0.0,2.119786533648655e-08,27.868513337860573,0.0
100.0,1.347495645769141e-09,1.8181196323100048,0.0,2.1197898671100323e-08,28.601439907174708,0.0


==> Data_Files/TotalInterference/QSpace-3/Power_15dBm_Qch_87.csv <==
z,Sint-Fw,Xi-Fw,SKR-Fw,Sint-Bw,Xi-Bw,SKR-Bw
0.0,4.39313650239858e-11,inf,0.0,3.5628654814220534e-10,inf,0.0
0.5025125628140703,3.935239248804387e-10,0.0031112178480049227,1.0167953716695286,6.94525626497087e-10,0.005490950837896432,0.9903602839797807
1.0050251256281406,7.251928487418251e-10,0.005884183480217732,0.8864247645835874,1.0156360494919697e-09,0.008240827077518274,0.8657546651058466
1.507537688442211,1.0396330837512038e-09,0.008657374371955733,0.7873923627713585,1.3204895471064568e-09,0.010996160609189187,0.7703697136831591
2.0100502512562812,1.3375153391679341e-09,0.011430843828249418,0.7072372586450713,1.6099131982065046e-09,0.01375884508149594,0.6927638348860572
2.5125628140703515,1.6194868882193467e-09,0.01420464450660566,0.6401120684343126,1.884691736740993e-09,0.016530776704452736,0.6275117360355384
3.015075376884422,1.886172344532916e-09,0.01697882840132196,0.5826392290534669,2.1455697375374305e-09,0.019313855651795504,0.5714552638553861
3.5175879396984926,2.1381744138848917e-09,0.019753446830013507,0.5326426841971471,2.3932536880700655e-09,0.02210998745987745,0.5225471730809426
4.0201005025125625,2.376074621986828e-09,0.022528550422190038,0.4886207387719924,2.628413952230306e-09,0.024921084424400084,0.47936755856782187
4.522613065326633,2.6004340190164657e-09,0.0253041891097302,0.4494863186957586,2.8516866318049732e-09,0.02774906699619887,0.4408842657210126
5.025125628140703,2.811793861584155e-09,0.02808041211911114,0.41442404492678486,3.063675331061254e-09,0.03059586517728781,0.4063203952990653
5.527638190954773,3.0106762728103738e-09,0.03085726796526025,0.38280520628002446,3.2649528295475173e-09,0.03346341991835532,0.3750751269381377
6.030150753768844,3.1975848811742253e-09,0.03363480444690506,0.35413414111214137,3.4560626679452373e-09,0.03635368451889215,0.3466735874473186
6.532663316582914,3.373005438776875e-09,0.03641306864330493,0.3280128566090794,3.6375206515483885e-09,0.039268626031122314,0.3207336492634767
7.035175879396985,3.5374064196480386e-09,0.039192106912256434,0.3041168164287732,3.809816275701948e-09,0.04221022666889992,0.29694313379506065
7.5376884422110555,3.6912395987077222e-09,0.04197196488927115,0.28217786714085635,3.973414077299718e-09,0.04518048522272713,0.2750436876205782
8.040201005025125,3.834940611979576e-09,0.04475268748783115,0.2619718919294737,4.128754916222933e-09,0.048181418482043346,0.25481909095105026
8.542713567839195,3.968929498636524e-09,0.04753431890063433,0.24330968902197092,4.276257190394209e-09,0.05121506266593029,0.23608659814458044
9.045226130653266,4.093611225443704e-09,0.050316902601746885,0.22603010636136367,4.416317987925792e-09,0.054283474863375446,0.21869040520855987
9.547738693467336,4.209376194148347e-09,0.05310048134958634,0.20999478990195064,4.5493141796559825e-09,0.05738873448423311,0.20249664216613705
10.050251256281406,4.316600732350997e-09,0.05588509719066335,0.1950841082841126,4.675603455192673e-09,0.060532944722022294,0.18738947958714458
10.552763819095476,4.415647568377447e-09,0.05867079146401541,0.18119394977153114,4.795525305417374e-09,0.06371823402970038,0.17326806296976205
11.055276381909547,4.506866290656012e-09,0.06145760480627025,0.1682331757812443,4.9094019542465205e-09,0.06694675760955306,0.1600440714893232
11.557788944723617,4.590593792090236e-09,0.06424557715728048,0.15612157539088678,5.017539242298727e-09,0.07022069891834357,0.14763975399484386
12.060301507537687,4.667154699902895e-09,0.067034747766276,0.14478820678356996,5.1202274649765105e-09,0.07354227118886814,0.13598633423523765
12.562814070351758,4.7368617914131765e-09,0.06982515519848286,0.13417004088013318,5.2177421673384076e-09,0.07691371896906875,0.12502270489682543
13.065326633165828,4.800016396195262e-09,0.07261683734216233,0.12421084336810939,5.310344898011878e-09,0.08033731967986038,0.11469434982145599
13.567839195979898,4.8569087850531565e-09,0.07540983141602611,0.11486024655337468,5.3982839242787586e-09,0.08381538519283716,0.10495244816403748
14.07035175879397,4.907818546233521e-09,0.07820417397698717,0.10607297365086354,5.481794910352559e-09,0.08735026342902943,0.09575312484939513
14.57286432160804,4.953014949285526e-09,0.0809999009282082,0.09780818646067202,5.561101560760582e-09,0.09094433997989215,0.08705681959053979
15.075376884422111,4.992757296964248e-09,0.08379704752741265,0.09002893364432552,5.636416230643247e-09,0.09460003975171684,0.07882775268649844
15.577889447236181,5.02729526556203e-09,0.08659564839542573,0.08270168158160862,5.707940504687605e-09,0.09831982863466805,0.07103347035234764
16.08040201005025,5.056869234040309e-09,0.08939573752491492,0.07579591344603076,5.775865746321954e-09,0.10210621519765964,0.06364445581833889
16.58291457286432,5.081710602323003e-09,0.09219734828930196,0.0692837849682908,5.840373618713012e-09,0.10596175241029764,0.056633795136383
17.08542713567839,5.102042099101161e-09,0.09500051345182015,0.06313982756790737,5.901636579026329e-09,0.10988903939313187,0.04997688874287198
17.58793969849246,5.1180780794878415e-09,0.09780526517469279,0.05734069127121455,5.959818347334009e-09,0.11389072319747265,0.043651201489477875
18.09045226130653,5.130024812851397e-09,0.10061163502841045,0.05186492121149866,6.015074351481465e-09,0.11796950061604632,0.03763604517123431
18.592964824120603,5.138080761145128e-09,0.10341965400108614,0.04669276260556143,6.067552149156188e-09,0.12212812002577925,0.03191238863437984
19.09547738693467,5.142436848041198e-09,0.10622935250786966,0.04180598998230223,6.117391828336663e-09,0.1263693832640199,0.026462691391534343
19.597989949748744,5.143276719166942e-09,0.10904076040040296,0.03718775715123579,6.164726387237933e-09,0.13069614753952627,0.021270757355346115
20.100502512562812,5.140776993732274e-09,0.11185390697630034,0.03282246497656516,6.209682094812099e-09,0.13511132737956752,0.016321605857353982
20.603015075376884,5.1351075078276925e-09,0.11466882098863886,0.028695644494423744,6.252378832806831e-09,0.13961789661451007,0.011601357572041837
21.105527638190953,5.1264315496634625e-09,0.11748553065544455,0.02479385329812267,6.292930420332719e-09,0.14421889040128005,0.0070971333395031255
21.608040201005025,5.114906087011937e-09,0.12030406366916206,0.021104583435263335,6.331444921840701e-09,0.14891740728711816,0.002796964186758011
22.110552763819094,5.1006819871065605e-09,0.12312444720609605,0.017616179325206316,6.3680249393640455e-09,0.1537166113150687,0.0
22.613065326633166,5.0839042292429906e-09,0.12594670793581333,0.01431776442498034,6.402767889834769e-09,0.15861973417266756,0.0
23.115577889447234,5.064712110319879e-09,0.12877087203049678,0.011199175555575591,6.435766268242403e-09,0.16363007738532417,0.0
23.618090452261306,5.043239443549205e-09,0.13159696517424097,0.008250903954572175,6.467107897363105e-09,0.16875101455591793,0.0
24.120603015075375,5.01961475055868e-09,0.1344250125722823,0.005464042250547418,6.496876164749293e-09,0.17398599365215872,0.0
24.623115577889447,4.993961447101526e-09,0.13725503896015598,0.002830236664591812,6.525150247634262e-09,0.1793385393432943,0.0
25.125628140703515,4.966398022581998e-09,0.1400870686127729,0.00034164383652068864,6.5520053263722415e-09,0.18481225538777432,0.0
25.628140703517587,4.9370382135983236e-09,0.1429211253534109,0.0,6.57751278700228e-09,0.19041082707351703,0.0
26.130653266331656,4.905991171698127e-09,0.14575723256261428,0.0,6.601740413493832e-09,0.19613802371245656,0.0
26.633165829145728,4.8733616255352015e-09,0.14859541318699748,0.0,6.624752570203113e-09,0.20199770119108404,0.0
27.135678391959797,4.83925003761026e-09,0.15143568974794785,0.0,6.64661037504185e-09,0.2079938045787318,0.0
27.63819095477387,4.803752755772489e-09,0.15427808435022397,0.0,6.66737186383428e-09,0.21413037079538905,0.0
28.14070351758794,4.766962159652919e-09,0.15712261869044636,0.0,6.687092146313501e-09,0.22041153134087296,0.0
28.64321608040201,4.728966802195102e-09,0.15996931406547685,0.0,6.705823554185106e-09,0.2268415150872214,0.0
29.14572864321608,4.68985154644325e-09,0.1628181913806849,0.0,6.723615781663968e-09,0.23342465113621566,0.0
29.64824120603015,4.649697697742715e-09,0.16566927115809776,0.0,6.740516018869004e-09,0.24016537174398075,0.0
30.150753768844222,4.608583131502773e-09,0.1685225735444334,0.0,6.756569078441099e-09,0.24706821531465947,0.0
30.65326633165829,4.566582416666675e-09,0.17137811831901367,0.0,6.7718175157303365e-09,0.25413782946519703,0.0
31.155778894472363,4.523766935029349e-09,0.17423592490155765,0.0,6.786301742881095e-09,0.261378974163325,0.0
31.65829145728643,4.480204996538472e-09,0.17709601235985234,0.0,6.800060137126484e-09,0.2687965249408761,0.0
32.1608040201005,4.4359619507102945e-09,0.17995839941730218,0.0,6.813129143587687e-09,0.27639547618461713,0.0
32.663316582914575,4.391100294287303e-09,0.18282310446035482,0.0,6.8255433728585525e-09,0.28418094450683384,0.0
33.16582914572864,4.345679775260664e-09,0.18569014554580376,0.0,6.837335693641343e-09,0.29215817219795603,0.0
33.66834170854271,4.29975749337644e-09,0.18855954040796777,0.0,6.848537320685963e-09,0.3003325307635677,0.0
34.17085427135678,4.253387997240657e-09,0.1914313064657464,0.0,6.859177898271959e-09,0.30870952454819767,0.0
34.67336683417086,4.206623378134618e-09,0.19430546082955344,0.0,6.86928557946043e-09,0.31729479444835423,0.0
35.17587939698492,4.1595133606481695e-09,0.1971820203081258,0.0,6.8788871013311515e-09,0.3260941217173105,0.0
35.678391959798994,4.112105390235212e-09,0.20006100141521155,0.0,6.8880078564093836e-09,0.3351134318642265,0.0
36.18090452261306,4.064444717792275e-09,0.20294242037613522,0.0,6.89667196047625e-09,0.3443587986502435,0.0
36.68341708542714,4.016574481357797e-09,0.20582629313424272,0.0,6.9049023169466245e-09,0.3538364481842572,0.0
37.185929648241206,3.968535785026473e-09,0.20871263535722545,0.0,6.912720677989151e-09,0.36355276312114126,0.0
37.688442211055275,3.920367775170087e-09,0.21160146244332573,0.0,6.9201477025539524e-09,0.37351428696525973,0.0
38.19095477386934,3.872107714053164e-09,0.2144927895274233,0.0,6.927203011465271e-09,0.3837277284821817,0.0
38.69346733668342,3.823791050929004e-09,0.2173866314870059,0.0,6.933905239728093e-09,0.39419996622157927,0.0
39.19597989949749,3.775451490698847e-09,0.2202830029480222,0.0,6.940272086190317e-09,0.4049380531543653,0.0
39.698492462311556,3.727121060214201e-09,0.2231819182906212,0.0,6.946320360694717e-09,0.4159492214272079,0.0
40.201005025125625,3.678830172299835e-09,0.22608339165477814,0.0,6.9520660288480996e-09,0.42724088723762954,0.0
40.7035175879397,3.630607687572386e-09,0.22898743694580787,0.0,6.957524254528656e-09,0.4388206558329899,0.0
41.20603015075377,3.582480974127097e-09,0.23189406783976727,0.0,6.96270944024615e-09,0.4506963266367221,0.0
41.70854271356784,3.5344759651628658e-09,0.23480329778875003,0.0,6.967635265463929e-09,0.4628758985052928,0.0
42.211055276381906,3.486617214613504e-09,0.23771514002607097,0.0,6.9723147229860494e-09,0.47536757511942496,0.0
42.71356783919598,3.4389279508509186e-09,0.2406296075713467,0.0,6.976760153507589e-09,0.4881797705132317,0.0
43.21608040201005,3.3914301285237627e-09,0.2435467132354699,0.0,6.98098327842131e-09,0.5013211147449922,0.0
43.71859296482412,3.3441444785930953e-09,0.24646646962548094,0.0,6.9849952309688856e-09,0.5148004597133905,0.0
44.22110552763819,3.2970905566245396e-09,0.24938888914933738,0.0,6.988806585820659e-09,0.5286268851231513,0.0
44.72361809045226,3.2502867893945595e-09,0.25231398402058436,0.0,6.992427387163396e-09,0.5428097046040914,0.0
45.22613065326633,3.203750519866555e-09,0.2552417662629252,0.0,6.995867175371659e-09,0.5573584719877192,0.0
45.72864321608041,3.157498050590713e-09,0.2581722477146963,0.0,6.999135012334436e-09,0.5722829877456157,0.0
46.23115577889447,3.1115446855797794e-09,0.2611054400332454,0.0,7.002239505505064e-09,0.5875933055939383,0.0
46.733668341708544,3.0659047707112416e-09,0.2640413546992182,0.0,7.00518883073903e-09,0.6032997392685077,0.0
47.23618090452261,3.0205917327047647e-09,0.2669800030207497,0.0,7.007990753981015e-09,0.6194128694750387,0.0
47.73869346733669,2.9756181167221603e-09,0.2699213961375687,0.0,7.010652651859251e-09,0.6359435510192143,0.0
48.24120603015075,2.9309956226356127e-09,0.272865545025011,0.0,7.013181531242523e-09,0.6529029201213997,0.0
48.743718592964825,2.886735140008423e-09,0.27581246049794517,0.0,7.015584047812197e-09,0.6703024019209362,0.0
49.246231155778894,2.842846781831099e-09,0.27876215321461434,0.0,7.017866523699077e-09,0.6881537181750743,0.0
49.74874371859297,2.799339917054221e-09,0.28171463368039235,0.0,7.020034964232274e-09,0.7064688951577353,0.0
50.25125628140703,2.756223201958177e-09,0.28466991225145805,0.0,7.022095073845007e-09,0.7252602717634283,0.0
50.753768844221106,2.7135046103985677e-09,0.28762799913838816,0.0,7.024052271179841e-09,0.7445405078217867,0.0
51.256281407035175,2.671191462964808e-09,0.2905889044096701,0.0,7.0259117034338405e-09,0.764322592628328,0.0
51.75879396984925,2.629290455088272e-09,0.2935526379951395,0.0,7.0276782599819286e-09,0.7846198536971932,0.0
52.26130653266331,2.5878076841350916e-09,0.29651920968933676,0.0,7.0293565853149674e-09,0.8054459657417572,0.0
52.76381909547739,2.5467486755176473e-09,0.29948862915479324,0.0,7.03095109132704e-09,0.8268149598891747,0.0
53.266331658291456,2.5061184078576367e-09,0.30246090592524105,0.0,7.03246596898483e-09,0.8487412331350664,0.0
53.76884422110553,2.4659213372325625e-09,0.30543604940875185,0.0,7.033905199410237e-09,0.8712395580447194,0.0
54.27135678391959,2.4261614205364506e-09,0.30841406889080436,0.0,7.035272564405808e-09,0.8943250927073424,0.0
54.77386934673367,2.3868421379845935e-09,0.3113949735372847,0.0,7.036571656451094e-09,0.9180133909500887,0.0
55.27638190954774,2.347966514791162e-09,0.3143787723974162,0.0,7.0378058881965786e-09,0.9423204128187237,0.0
55.77889447236181,2.3095371420475995e-09,0.31736547440662516,0.0,7.038978501480513e-09,0.9672625353320068,0.0
56.28140703517588,2.2715561968287707e-09,0.3203550883893397,0.0,7.040092575892688e-09,0.9928565635170339,0.0
56.78391959798995,2.2340254615530093e-09,0.32334762306172765,0.0,7.041151036907994e-09,1.0191197417329867,0.0
57.28643216080402,2.1969463426213252e-09,0.3263430870343686,0.0,7.042156663611376e-09,1.0460697652908977,0.0
57.788944723618094,2.160319888360218e-09,0.3293414888148681,0.0,7.0431120960348245e-09,1.0737247923772948,0.0
58.29145728643216,2.124146806291761e-09,0.33234283681041055,0.0,7.044019842125929e-09,1.1021034562897347,0.0
58.79396984924623,2.0884274797538343e-09,0.3353471393302538,0.0,7.044882284366488e-09,1.1312248779924854,0.0
59.2964824120603,2.0531619838926546e-09,0.33835440458816685,0.0,7.045701686058859e-09,1.161108679000813,0.0
59.798994974874375,2.0183501010490104e-09,0.3413646407048115,0.0,7.0464801972967125e-09,1.1917749946025604,0.0
60.301507537688444,1.983991335558943e-09,0.3443778557100691,0.0,7.047219860636144e-09,1.223244487425931,0.0
60.80402010050251,1.950084927988904e-09,0.34739405754531427,0.0,7.047922616482096e-09,1.2555383613626057,0.0
61.30653266331658,1.916629868824787e-09,0.35041325406563417,0.0,7.048590308204567e-09,1.2886783758555973,0.0
61.80904522613066,1.8836249116336055e-09,0.35343545304200075,0.0,7.049224686998056e-09,1.3226868605614615,0.0
62.311557788944725,1.8510685857159396e-09,0.35646066216338723,0.0,7.049827416497257e-09,1.3575867303967364,0.0
62.814070351758794,1.8189592082667424e-09,0.35948888903884035,0.0,7.050400077161184e-09,1.3934015009787668,0.0
63.31658291457286,1.7872948960614507e-09,0.362520141199502,0.0,7.050944170437431e-09,1.4301553044713102,0.0
63.81909547738694,1.7560735766838525e-09,0.36555442610058503,0.0,7.051461122717574e-09,1.467872905845604,0.0
64.321608040201,1.7252929993115862e-09,0.36859175112330184,0.0,7.051952289094219e-09,1.5065797195678445,0.0
64.82412060301507,1.6949507450746445e-09,0.37163212357675063,0.0,7.052418956929696e-09,1.5463018267243471,0.0
65.32663316582915,1.665044237001742e-09,0.37467555069975506,0.0,7.052862349245815e-09,1.5870659925958945,0.0
65.82914572864321,1.6355707495689295e-09,0.37772203966266205,0.0,7.053283627943713e-09,1.628899684693145,0.0
66.33165829145727,1.6065274178643517e-09,0.3807715975690986,0.0,7.053683896862286e-09,1.671831091265234,0.0
66.83417085427136,1.5779112463826008e-09,0.3838242314576876,0.0,7.054064204683375e-09,1.7158891402940668,0.0
67.33668341708542,1.5497191174616678e-09,0.3868799483037198,0.0,7.05442554769132e-09,1.761103518987056,0.0
67.8391959798995,1.521947799375068e-09,0.3899387550207931,0.0,7.054768872394279e-09,1.807504693781506,0.0
68.34170854271356,1.4945939540913053e-09,0.3930006584624086,0.0,7.055095078014161e-09,1.855123930874058,0.0
68.84422110552764,1.4676541447124343e-09,0.3960656654235314,0.0,7.055405018851883e-09,1.9039933172890788,0.0
69.34673366834171,1.4411248426030914e-09,0.3991337826421124,0.0,7.0556995065340665e-09,1.9541457825001534,0.0
69.84924623115577,1.4150024342209944e-09,0.40220501680057996,0.0,7.055979312147275e-09,2.005615120619298,0.0
70.35175879396984,1.3892832276595422e-09,0.4052793745272895,0.0,7.056245168265303e-09,2.0584360131687855,0.0
70.85427135678393,1.363963458912795e-09,0.40835686239794483,0.0,7.056497770874973e-09,2.1126440524509893,0.0
71.35678391959799,1.339039297872775e-09,0.4114374869369823,0.0,7.056737781205485e-09,2.168275765531939,0.0
71.85929648241206,1.3145068540686968e-09,0.4145212546189251,0.0,7.056965827466179e-09,2.2253686388548006,0.0
72.36180904522612,1.2903621821574182e-09,0.41760817186970445,0.0,7.0571825064972905e-09,2.283961143499829,0.0
72.8643216080402,1.2666012871740962e-09,0.42069824506794995,0.0,7.057388385338065e-09,2.3440927611078286,0.0
73.36683417085428,1.2432201295517193e-09,0.4237914805462488,0.0,7.057584002716393e-09,2.4058040104845926,0.0
73.86934673366834,1.220214629917926e-09,0.42688788459237736,0.0,7.0577698704638615e-09,2.4691364749042446,0.0
74.37185929648241,1.197580673677201e-09,0.42998746345050215,0.0,7.0579464748600106e-09,2.5341328301298933,0.0
74.87437185929649,1.17531411538631e-09,0.433090223322353,0.0,7.058114277909303e-09,2.6008368731704534,0.0
75.37688442211055,1.1534107829305349e-09,0.43619617036836794,0.0,7.058273718554196e-09,2.6692935517930416,0.0
75.87939698492463,1.1318664815080418e-09,0.439305310708813,0.0,7.058425213827532e-09,2.739548994810827,0.0
76.38190954773869,1.1106769974294614e-09,0.44241765042487363,0.0,7.058569159947235e-09,2.8116505431667234,0.0
76.88442211055276,1.089838101739513e-09,0.445533195559722,0.0,7.058705933356309e-09,2.885646781833913,0.0
77.38693467336684,1.0693455536672915e-09,0.4486519521195561,0.0,7.058835891710733e-09,2.9615875725546372,0.0
77.8894472361809,1.0491951039115975e-09,0.45177392607461936,0.0,7.0589593748180165e-09,3.039524087439392,0.0
78.39195979899498,1.0293824977674844e-09,0.4548991233601928,0.0,7.059076705528747e-09,3.1195088434490947,0.0
78.89447236180905,1.009903478099981e-09,0.458027549877563,0.0,7.059188190583607e-09,3.2015957377835056,0.0
79.39698492462311,9.907537881707548e-10,0.4611592114949698,0.0,7.059294121417995e-09,3.2858400841997333,0.0
79.89949748743719,9.719291743232758e-10,0.4642941140485313,0.0,7.0593947749264275e-09,3.3722986502853076,0.0
80.40201005025125,9.534253885318554e-10,0.46743226334314436,0.0,7.059490414188715e-09,3.461029695710909,0.0
80.90452261306532,9.352381908197564e-10,0.47057366515336824,0.0,7.05958128915985e-09,3.552093011488592,0.0
81.4070351758794,9.173633515513858e-10,0.4737183252242825,0.0,7.0596676373253645e-09,3.6455499602618575,0.0
81.90954773869346,8.997966536034127e-10,0.47686624927232857,0.0,7.059749684323981e-09,3.7414635176548448,0.0
82.41206030150754,8.825338944194908e-10,0.4800174429861304,0.0,7.059827644539088e-09,3.8398983147084063,0.0
82.91457286432161,8.655708879531005e-10,0.48317191202729554,0.0,7.059901721660695e-09,3.940920681431722,0.0
83.41708542713567,8.489034665028735e-10,0.48632966203119377,0.0,7.059972109219258e-09,4.044598691498727,0.0
83.91959798994975,8.325274824446086e-10,0.4894906986077264,0.0,7.06003899109287e-09,4.151002208119619,0.0
84.42211055276381,8.164388098640462e-10,0.49265502734206845,0.0,7.0601025419890854e-09,4.26020293111817,0.0
84.9246231155779,8.006333460943271e-10,0.49582265379539653,0.0,7.060162927902654e-09,4.372274445246684,0.0
85.42713567839196,7.851070131619199e-10,0.49899358350560036,0.0,7.060220306550417e-09,4.487292269771151,0.0
85.92964824120602,7.698557591446817e-10,0.5021678219879787,0.0,7.060274827784452e-09,4.6053339093599766,0.0
86.4321608040201,7.548755594455742e-10,0.5053453747359141,0.0,7.060326633984561e-09,4.72647890631055,0.0
86.93467336683418,7.401624179854465e-10,0.5085262472215373,0.0,7.060375860431206e-09,4.850808894148972,0.0
87.43718592964824,7.257123683181706e-10,0.5117104448963717,0.0,7.060422635659759e-09,4.978407652638883,0.0
87.93969849246231,7.115214746713023e-10,0.5148979731919652,0.0,7.060467081797088e-09,5.109361164236603,0.0
88.44221105527637,6.975858329153255e-10,0.518088837520507,0.0,7.060509314881325e-09,5.243757672030576,0.0
88.94472361809046,6.839015714644371e-10,0.5212830432754285,0.0,7.06054944516565e-09,5.381687739204115,0.0
89.44723618090453,6.704648521117168e-10,0.5244805958319898,0.0,7.0605875774069235e-09,5.523244310061595,0.0
89.94974874371859,6.572718708014315e-10,0.5276815005478569,0.0,7.060623811139901e-09,5.668522772659202,0.0
90.45226130653266,6.443188583411234e-10,0.5308857627636572,0.0,7.060658240937755e-09,5.8176210230823555,0.0
90.95477386934674,6.316020810560375e-10,0.5340933878035314,0.0,7.0606909566595544e-09,5.9706395314132585,0.0
91.45728643216081,6.191178413883539e-10,0.5373043809756636,0.0,7.060722043685461e-09,6.127681409432893,0.0
91.95979899497488,6.068624784435989e-10,0.5405187475728053,0.0,7.060751583140103e-09,6.288852480103182,0.0
92.46231155778894,5.948323684865269e-10,0.5437364928727846,0.0,7.0607796521048616e-09,6.454261348876101,0.0
92.96482412060303,5.830239253886821e-10,0.5469576221390041,0.0,7.060806323819504e-09,6.624019476877766,0.0
93.46733668341709,5.714336010297669e-10,0.5501821406209235,0.0,7.0608316678738e-09,6.798241256016812,0.0
93.96984924623115,5.600578856548707e-10,0.5534100535545395,0.0,7.0608557503895465e-09,6.977044086067811,0.0
94.47236180904522,5.48893308189531e-10,0.556641366162845,0.0,7.060878634193516e-09,7.160548453781434,0.0
94.9748743718593,5.379364365145397e-10,0.5598760836562826,0.0,7.060900378981763e-09,7.348878014074849,0.0
95.47738693467338,5.271838777023216e-10,0.5631142112331863,0.0,7.060921041475736e-09,7.5421596733569976,0.0
95.97989949748744,5.166322782166581e-10,0.5663557540802148,0.0,7.0609406755706215e-09,7.740523675044967,0.0
96.4824120603015,5.062783240774559e-10,0.56960071737277,0.0,7.060959332476227e-09,7.9441036873289,0.0
96.98492462311557,4.961187409922031e-10,0.5728491062754117,0.0,7.060977060850909e-09,8.15303689324487,0.0
97.48743718592965,4.861502944556884e-10,0.576100925942257,0.0,7.060993906928755e-09,8.367464083116104,0.0
97.98994974874371,4.763697898195079e-10,0.5793561815173741,0.0,7.061009914640447e-09,8.587529749425107,0.0
98.49246231155779,4.667740723328179e-10,0.5826148781351671,0.0,7.061025125728109e-09,8.813382184180494,0.0
98.99497487437185,4.573600271557469e-10,0.5858770209207473,0.0,7.0610395798543865e-09,9.04517357884408,0.0
99.49748743718594,4.481245793468185e-10,0.5891426149903023,0.0,7.061053314706117e-09,9.283060126885758,0.0
100.0,4.390646938256943e-10,0.5924116654514516,0.0,7.061066366092823e-09,9.527202129035054,0.0


==> Data_Files/TotalInterference/QSpace-3/Power_20dBm_Qch_87.csv <==
z,Sint-Fw,Xi-Fw,SKR-Fw,Sint-Bw,Xi-Bw,SKR-Bw
0.0,1.3892316736167593e-09,inf,0.0,1.125481301676603e-09,inf,0.0
0.5025125628140703,2.425085166658861e-09,0.01917283239064402,0.8742867571975923,2.1914347354509857e-09,0.017325581573584176,0.8878720803190758
1.0050251256281406,3.406441623283828e-09,0.027639720332085976,0.7351428411356573,3.201056094976889e-09,0.02597323101846931,0.7446780337122197
1.507537688442211,4.335405695368352e-09,0.036102381451430444,0.6299891837471696,4.1573663572681835e-09,0.03461978799903005,0.6369463391373462
2.0100502512562812,5.2140150711829484e-09,0.04456067923221612,0.5456800159132994,5.0632214712878536e-09,0.04327194777604257,0.5508005747230547
2.5125628140703515,6.044241800715855e-09,0.053014511395973844,0.4757630654394348,5.921321582568184e-09,0.051936368674249264,0.4794717926994069
3.015075376884422,6.827993677504555e-09,0.061463807011956736,0.41645463345645295,6.734219727483786e-09,0.06061967852574938,0.4190105619829234
3.5175879396984926,7.567115664999655e-09,0.06990852382034912,0.36530904406752196,7.504330028713525e-09,0.06932848099502448,0.36687507514673523
4.0201005025125625,8.263391356876527e-09,0.07834864575339683,0.3206421024630415,8.233935421477106e-09,0.07806936179499836,0.32132145071447193
4.522613065326633,8.918544461956692e-09,0.08678418064006266,0.2812402395025204,8.925194938307889e-09,0.08684889480317151,0.28109720003008765
5.025125628140703,9.53424030551812e-09,0.09521515808088198,0.2461983896081168,9.580150578416673e-09,0.09567364808653477,0.2452709273814414
5.527638190954773,1.0112087339774665e-08,0.10364162748068252,0.21482293686966125,1.0200733786104303e-08,0.10455018984365233,0.21313069370759852
6.030150753768844,1.0653638657200982e-08,0.112063656227745,0.18657038367038892,1.0788771561185734e-08,0.1134850942720106,0.1841199712241416
6.532663316582914,1.1160393501181702e-08,0.12048132800882386,0.1610069027349098,1.1345992222988862e-08,0.12248494736845478,0.1577955148381861
7.035175879396985,1.1633798769180985e-08,0.1288947412502249,0.137780719284327,1.1874030848180641e-08,0.13155635267027907,0.13379866452636435
7.5376884422110555,1.207525050427042e-08,0.13730400767585682,0.11660270077880985,1.2374434401445599e-08,0.14070593694429775,0.1118352194088803
8.040201005025125,1.2486095371426162e-08,0.14570925097383647,0.09723237690969067,1.2848666576891695e-08,0.14994035583100124,0.09166097054228295
8.542713567839195,1.2867632115517973e-08,0.15411060556384318,0.07946765633514952,1.3298112366980985e-08,0.1592662994506955,0.07307107816451774
9.045226130653266,1.3221112998369104e-08,0.16250821545798416,0.06313712261359483,1.3724082374772498e-08,0.1686904979783297,0.05589212614816674
9.547738693467336,1.3547745212672698e-08,0.1709022332084585,0.04809416853828008,1.4127816884318056e-08,0.17821972719354043,0.03997608139226594
10.050251256281406,1.3848692270912295e-08,0.1792928189357937,0.0342124657510986,1.4510489703163939e-08,0.187860814012274,0.025195634590872706
10.552763819095476,1.4125075367755932e-08,0.18768013943187728,0.021382420551283032,1.4873211790079037e-08,0.197620642006199,0.011440559719510857
11.055276381909547,1.4377974714679056e-08,0.19606436733242227,0.009508369049560206,1.5217034680348987e-08,0.20750615691597774,0.0
11.557788944723617,1.46084308458249e-08,0.20444568035389168,0.0,1.554295372024349e-08,0.2175243721643395,0.0
12.060301507537687,1.4817445894335199e-08,0.2128242605902625,0.0,1.5851911121576502e-08,0.22768237437478023,0.0
12.562814070351758,1.500598483858241e-08,0.22120029386534043,0.0,1.6144798846633785e-08,0.2379873289016045,0.0
13.065326633165828,1.5174976717909254e-08,0.2295739691366441,0.0,1.64224613331369e-08,0.24844648537693048,0.0
13.567839195979898,1.53253158176352e-08,0.23794547794715903,0.0,1.6685698068343976e-08,0.2590671832801902,0.0
14.07035175879397,1.5457862823224357e-08,0.2463150139215273,0.0,1.693526602085385e-08,0.2698568575355794,0.0
14.57286432160804,1.557344594362732e-08,0.25468277230348013,0.0,1.7171881938178637e-08,0.2808230441428404,0.0
15.075376884422111,1.5672862003912303e-08,0.2630489495315485,0.0,1.7396224517678934e-08,0.2919733858467027,0.0
15.577889447236181,1.575687750739033e-08,0.27141374285029635,0.0,1.760893645801305e-08,0.3033156378502505,0.0
16.08040201005025,1.5826229667516397e-08,0.27977734995451525,0.0,1.7810626397836178e-08,0.3148576735774441,0.0
16.58291457286432,1.588162740991512e-08,0.28813996866400043,0.0,1.8001870748094248e-08,0.3266074904899804,0.0
17.08542713567839,1.592375234493583e-08,0.29650179662669507,0.0,1.818321542389021e-08,0.3385732159636528,0.0
17.58793969849246,1.5953259711190605e-08,0.3048630310481466,0.0,1.835517748155482e-08,0.3507631132293443,0.0
18.09045226130653,1.5970779290568836e-08,0.3132238684453617,0.0,1.85182466662294e-08,0.3631855873837703,0.0
18.592964824120603,1.5976916295255715e-08,0.32158450442328296,0.0,1.867288687496271e-08,0.3758491914750811,0.0
19.09547738693467,1.597225222730961e-08,0.3299451334722323,0.0,1.88195375400367e-08,0.3887626326684311,0.0
19.597989949748744,1.595734571137524e-08,0.33830594878478437,0.0,1.8958614936965768e-08,0.40193477849661957,0.0
20.100502512562812,1.593273330112715e-08,0.34666714209063987,0.0,1.9090513421359834e-08,0.41537466320092276,0.0
20.603015075376884,1.58989302600509e-08,0.3550289035081686,0.0,1.921560659860254e-08,0.4290914941672528,0.0
21.105527638190953,1.5856431317178917e-08,0.363391421411385,0.0,1.9334248430070344e-08,0.44309465846279134,0.0
21.608040201005025,1.580571139840398e-08,0.3717548823112059,0.0,1.944677427940681e-08,0.4573937294782868,0.0
22.110552763819094,1.574722633399654e-08,0.3801194707499213,0.0,1.955350190216651e-08,0.4719984736812221,0.0
22.613065326633166,1.5681413542952675e-08,0.38848536920788046,0.0,1.9654732381955307e-08,0.4869188574851065,0.0
23.115577889447234,1.560869269479802e-08,0.3968527580214705,0.0,1.9750751016017012e-08,0.5021650542401904,0.0
23.618090452261306,1.5529466349469538e-08,0.4052218153115241,0.0,1.984182815304955e-08,0.5177474513509405,0.0
24.120603015075375,1.5444120575891637e-08,0.4135927169213556,0.0,1.9928219985877114e-08,0.5336766575256763,0.0
24.623115577889447,1.5353025549857013e-08,0.4219656363636829,0.0,2.0010169301456918e-08,0.5499635101638282,0.0
25.125628140703515,1.5256536131814142e-08,0.4303407447757394,0.0,2.00879061905599e-08,0.5666190828863331,0.0
25.628140703517587,1.5154992425155155e-08,0.43871821088193325,0.0,2.016164871933353e-08,0.5836546932147655,0.0
26.130653266331656,1.5048720315587497e-08,0.4470982009634549,0.0,2.0231603564831177e-08,0.6010819104048652,0.0
26.633165829145728,1.4938031992162717e-08,0.45548087883427535,0.0,2.0297966616476164e-08,0.6189125634402134,0.0
27.135678391959797,1.482322645052433e-08,0.4638664058230182,0.0,2.0360923545318453e-08,0.6371587491918841,0.0
27.63819095477387,1.4704589978925263e-08,0.472254940760222,0.0,2.042065034283874e-08,0.6558328407499985,0.0
28.14070351758794,1.4582396627553403e-08,0.48064663997054846,0.0,2.0477313830956767e-08,0.674947495933193,0.0
28.64321608040201,1.4456908661691386e-08,0.4890416572695172,0.0,2.053107214480884e-08,0.6945156659821243,0.0
29.14572864321608,1.4328376999224376e-08,0.4974401439643838,0.0,2.0582075189772656e-08,0.714550604443232,0.0
29.64824120603015,1.4197041632996845e-08,0.5058422488587996,0.0,2.0630465074135635e-08,0.7350658762490936,0.0
30.150753768844222,1.406313203850671e-08,0.5142481182609212,0.0,2.0676376518725713e-08,0.7560753670018187,0.0
30.65326633165829,1.3926867567412277e-08,0.5226578959946603,0.0,2.0719937244750864e-08,0.7775932924660589,0.0
31.155778894472363,1.3788457827314863e-08,0.5310717234137838,0.0,2.0761268341024602e-08,0.7996342082783228,0.0
31.65829145728643,1.3648103048267134e-08,0.5394897394186011,0.0,2.080048461169021e-08,0.82221301987943,0.0
32.1608040201005,1.3505994436444628e-08,0.547912080474988,0.0,2.0837694905494913e-08,0.8453449926770658,0.0
32.663316582914575,1.3362314515405491e-08,0.5563388806355184,0.0,2.087300242760772e-08,0.869045762445545,0.0
33.16582914572864,1.3217237455351092e-08,0.5647702715624916,0.0,2.0906505034920062e-08,0.8933313459700388,0.0
33.66834170854271,1.3070929390788016e-08,0.5732063825526565,0.0,2.0938295515716824e-08,0.9182181519426738,0.0
34.17085427135678,1.2923548726980053e-08,0.5816473405634497,0.0,2.0968461854556986e-08,0.9437229921180639,0.0
34.67336683417086,1.2775246435566903e-08,0.5900932702405811,0.0,2.0997087483156994e-08,0.9698630927360162,0.0
35.17587939698492,1.2626166339715003e-08,0.5985442939468043,0.0,2.102425151802704e-08,0.9966561062192982,0.0
35.678391959798994,1.2476445389154387e-08,0.6070005317917331,0.0,2.1050028985569162e-08,1.0241201231545556,0.0
36.18090452261306,1.2326213925444565e-08,0.6154621016625645,0.0,2.107449103530763e-08,1.0522736845646223,0.0
36.68341708542714,1.2175595937801586e-08,0.623929119255589,0.0,2.109770514188597e-08,1.0811357944806936,0.0
37.185929648241206,1.2024709309807902e-08,0.6324016981083689,0.0,2.111973529642975e-08,1.1107259328229695,0.0
37.688442211055275,1.1873666057316324e-08,0.6408799496324822,0.0,2.114064218784259e-08,1.1410640685986357,0.0
38.19095477386934,1.1722572557849468e-08,0.6493639831467333,0.0,2.116048337457161e-08,1.1721706734262123,0.0
38.69346733668342,1.1571529771786123e-08,0.6578539059107424,0.0,2.1179313447349557e-08,1.20406673539554,0.0
39.19597989949749,1.1420633455616738e-08,0.666349823158826,0.0,2.1197184183393612e-08,1.2367737732728616,0.0
39.698492462311556,1.1269974367540703e-08,0.6748518381340988,0.0,2.1214144692514888e-08,1.2703138510607355,0.0
40.201005025125625,1.1119638465669373e-08,0.6833600521227241,0.0,2.1230241555567934e-08,1.3047095929226857,0.0
40.7035175879397,1.0969707099089862e-08,0.6918745644882455,0.0,2.1245518955646747e-08,1.339984198482786,0.0
41.20603015075377,1.0820257192036355e-08,0.7003954727059465,0.0,2.1260018802411724e-08,1.3761614585105917,0.0
41.70854271356784,1.067136142140726e-08,0.708922872397184,0.0,2.1273780849911336e-08,1.4132657710021144,0.0
42.211055276381906,1.0523088387858738e-08,0.7174568573636367,0.0,2.1286842808242716e-08,1.4513221576677464,0.0
42.71356783919598,1.0375502780697312e-08,0.7259975196214407,0.0,2.1299240449377102e-08,1.4903562808383914,0.0
43.21608040201005,1.0228665536786797e-08,0.7345449494351548,0.0,2.131100770745825e-08,1.5303944608012454,0.0
43.71859296482412,1.0082633993677522e-08,0.7430992353515277,0.0,2.1322176773865745e-08,1.571463693577024,0.0
44.22110552763819,9.937462037158801e-09,0.7516604642330312,0.0,2.1332778187319373e-08,1.6135916691506975,0.0
44.72361809045226,9.793200243428792e-09,0.760228721291129,0.0,2.134284091928596e-08,1.6568067901681038,0.0
45.22613065326633,9.649896016069279e-09,0.7688040901192521,0.0,2.1352392454936053e-08,1.7011381911110994,0.0
45.72864321608041,9.507593718006547e-09,0.7773866527254593,0.0,2.1361458869884886e-08,1.7466157579642747,0.0
46.23115577889447,9.366334798633364e-09,0.7859764895647545,0.0,2.1370064902939192e-08,1.793270148386524,0.0
46.733668341708544,9.226157916261026e-09,0.7945736795710532,0.0,2.1378234025059976e-08,1.8411328124011712,0.0
47.23618090452261,9.087099056064824e-09,0.8031783001887615,0.0,2.138598850473988e-08,1.8902360136186058,0.0
47.73869346733669,8.949191643680443e-09,0.8117904274039732,0.0,2.139334946998349e-08,1.940612851005853,0.0
48.24120603015075,8.812466654603674e-09,0.8204101357752568,0.0,2.140033696706865e-08,1.9922972812177566,0.0
48.743718592964825,8.676952719540407e-09,0.8290374984640237,0.0,2.140697001625771e-08,2.0453241415049073,0.0
49.246231155778894,8.542676225848906e-09,0.8376725872644725,0.0,2.1413266664618274e-08,2.0997291732137957,0.0
49.74874371859297,8.409661415211473e-09,0.8463154726330943,0.0,2.1419244036105064e-08,2.1555490458950906,0.0
50.25125628140703,8.27793047766789e-09,0.8549662237177356,0.0,2.1424918379045922e-08,2.212821382036316,0.0
50.753768844221106,8.147503642138486e-09,0.8636249083862105,0.0,2.1430305111167895e-08,2.2715847824356614,0.0
51.256281407035175,8.018399263560245e-09,0.8722915932544573,0.0,2.1435418862291896e-08,2.3318788522340537,0.0
51.75879396984925,7.890633906755157e-09,0.8809663437142419,0.0,2.1440273514817695e-08,2.3937442276230962,0.0
52.26130653266331,7.764222427145875e-09,0.8896492239603901,0.0,2.1444882242114524e-08,2.4572226032468727,0.0
52.76381909547739,7.639178048429776e-09,0.8983402970175682,0.0,2.1449257544926714e-08,2.522356760316177,0.0
53.266331658291456,7.515512437318721e-09,0.9070396247665906,0.0,2.1453411285897666e-08,2.589190595454101,0.0
53.76884422110553,7.3932357754480745e-09,0.9157472679702682,0.0,2.1457354722310322e-08,2.657769150292482,0.0
54.27135678391959,7.272356828554959e-09,0.924463286298787,0.0,2.1461098537137004e-08,2.7281386418391733,0.0
54.77386934673367,7.152883013022329e-09,0.9331877383546336,0.0,2.1464652868486514e-08,2.8003464936366496,0.0
55.27638190954774,7.034820459882023e-09,0.9419206816970497,0.0,2.146802733753209e-08,2.874441367732965,0.0
55.77889447236181,6.9181740763668415e-09,0.9506621728660327,0.0,2.1471231074998942e-08,2.950473197486629,0.0
56.28140703517588,6.802947605098465e-09,0.9594122674058787,0.0,2.1474272746286344e-08,3.028493221227543,0.0
56.78391959798995,6.689143680995142e-09,0.9681710198882767,0.0,2.1477160575295324e-08,3.108554016796737,0.0
57.28643216080402,6.576763885980098e-09,0.9769384839349432,0.0,2.1479902367028885e-08,3.1907095369881264,0.0
57.788944723618094,6.465808801568849e-09,0.9857147122398249,0.0,2.148250552902863e-08,3.2750151459163,0.0
58.29145728643216,6.356278059410889e-09,0.9944997565908492,0.0,2.1484977091708157e-08,3.3615276563347902,0.0
58.79396984924623,6.2481703898586446e-09,1.0032936678912447,0.0,2.1487323727640195e-08,3.4503053679300235,0.0
59.2964824120603,6.141483668634003e-09,1.0120964961804264,0.0,2.1489551769851995e-08,3.5414081066167906,0.0
59.798994974874375,6.036214961660359e-09,1.020908290654457,0.0,2.1491667229180005e-08,3.6348972648617104,0.0
60.301507537688444,5.932360568125725e-09,1.0297290996860855,0.0,2.149367581073285e-08,3.730835843061903,0.0
60.80402010050251,5.829916061840221e-09,1.0385589708443699,0.0,2.149558292950844e-08,3.829288492006754,0.0
61.30653266331658,5.7288763309490245e-09,1.047397950913889,0.0,2.1497393725209234e-08,3.9303215564514162,0.0
61.80904522613066,5.629235616059801e-09,1.0562460859135554,0.0,2.14991130762968e-08,4.034003119831428,0.0
62.311557788944725,5.530987546841544e-09,1.065103421115018,0.0,2.150074561332534e-08,4.14040305014858,0.0
62.814070351758794,5.434125177149818e-09,1.073970001060687,0.0,2.1502295731591016e-08,4.249593047058978,0.0
63.31658291457286,5.338641018731473e-09,1.0828458695813594,0.0,2.1503767603132788e-08,4.361646690195074,0.0
63.81909547738694,5.244527073560078e-09,1.0917310698134735,0.0,2.1505165188117868e-08,4.476639488754169,0.0
64.321608040201,5.151774864851532e-09,1.1006256442159816,0.0,2.150649224564384e-08,4.594648932386901,0.0
64.82412060301507,5.060375466807608e-09,1.1095296345868633,0.0,2.1507752343987303e-08,4.7157545434199815,0.0
65.32663316582915,4.970319533133523e-09,1.1184430820792683,0.0,2.150894887032764e-08,4.8400379304483625,0.0
65.82914572864321,4.88159732437405e-09,1.1273660272173085,0.0,2.1510085039972993e-08,4.967582843333002,0.0
66.33165829145727,4.794198734111107e-09,1.1362985099115024,0.0,2.1511163905113992e-08,5.098475229641294,0.0
66.83417085427136,4.708113314064315e-09,1.1452405694738754,0.0,2.151218836312962e-08,5.232803292568182,0.0
67.33668341708542,4.623330298134541e-09,1.154192244632715,0.0,2.151316116446823e-08,5.370657550376984,0.0
67.8391959798995,4.539838625429079e-09,1.1631535735470135,0.0,2.151408492012556e-08,5.512130897400086,0.0
68.34170854271356,4.4576269623057645e-09,1.1721245938205707,0.0,2.1514962108740434e-08,5.657318666640491,0.0
68.84422110552764,4.376683723472033e-09,1.181105342515784,0.0,2.1515795083327945e-08,5.8063186940165155,0.0
69.34673366834171,4.2969970921736805e-09,1.1900958561671249,0.0,2.151658607766848e-08,5.959231384292849,0.0
69.84924623115577,4.218555039506871e-09,1.1990961707943175,0.0,2.1517337212370613e-08,6.116159778742565,0.0
70.35175879396984,4.14134534288578e-09,1.2081063219152037,0.0,2.1518050500624236e-08,6.277209624585451,0.0
70.85427135678393,4.065355603697127e-09,1.2171263445583267,0.0,2.151872785366014e-08,6.442489446249699,0.0
71.35678391959799,3.9905732641717715e-09,1.2261562732752163,0.0,2.1519371085930918e-08,6.612110618504791,0.0
71.85929648241206,3.91698562350249e-09,1.2351961421524023,0.0,2.151998192002755e-08,6.786187441515019,0.0
72.36180904522612,3.844579853236033e-09,1.2442459848231426,0.0,2.1520561991345246e-08,6.964837217864109,0.0
72.8643216080402,3.773343011966604e-09,1.2533058344788865,0.0,2.1521112852511302e-08,7.148180331602913,0.0
73.36683417085428,3.703262059356923e-09,1.2623757238804678,0.0,2.1521635977587282e-08,7.336340329373422,0.0
73.86934673366834,3.6343238695121586e-09,1.2714556853690424,0.0,2.1522132766057075e-08,7.529444003663821,0.0
74.37185929648241,3.5665152437310897e-09,1.280545750876771,0.0,2.1522604546611563e-08,7.727621478250592,0.0
74.87437185929649,3.4998229226580554e-09,1.2896459519372523,0.0,2.1523052580740777e-08,7.9310062958853695,0.0
75.37688442211055,3.434233597858383e-09,1.2987563196957095,0.0,2.1523478066142854e-08,8.139735508285522,0.0
75.87939698492463,3.3697339228392112e-09,1.3078768849189473,0.0,2.152388213995958e-08,8.353949768489219,0.0
76.38190954773869,3.3063105235368644e-09,1.317007678005066,0.0,2.1524265881847163e-08,8.57379342563712,0.0
76.88442211055276,3.243950008291169e-09,1.326148728992956,0.0,2.152463031689077e-08,8.799414622244644,0.0
77.38693467336684,3.182638977326407e-09,1.335300067571559,0.0,2.15249764183708e-08,9.03096539403029,0.0
77.8894472361809,3.122364031757908e-09,1.3444617230889226,0.0,2.15253051103883e-08,9.26860177236736,0.0
78.39195979899498,3.0631117821425937e-09,1.3536337245610375,0.0,2.152561727035707e-08,9.512483889428104,0.0
78.89447236180905,3.004868856591173e-09,1.362816100680459,0.0,2.1525913731368897e-08,9.762776086091066,0.0
79.39698492462311,2.947621908459037e-09,1.3720088798247323,0.0,2.152619528443868e-08,10.019647022684483,0.0
79.89949748743719,2.8913576236323163e-09,1.381212090064621,0.0,2.152646268063526e-08,10.28326979264025,0.0
80.40201005025125,2.836062727424972e-09,1.3904257591721279,0.0,2.152671663310429e-08,10.55382203913511,0.0
80.90452261306532,2.7817239911022417e-09,1.3996499146283423,0.0,2.1526957818988e-08,10.831486074797654,0.0
81.4070351758794,2.7283282380451988e-09,1.408884583631083,0.0,2.1527186881247716e-08,11.116449004561728,0.0
81.90954773869346,2.6758623495706894e-09,1.4181297931023729,0.0,2.1527404430393714e-08,11.408902851749197,0.0
82.41206030150754,2.624313270420377e-09,1.427385569695733,0.0,2.152761104612728e-08,11.709044687466879,0.0
82.91457286432161,2.573668013932142e-09,1.4366519398032984,0.0,2.1527807278899393e-08,12.0170767634049,0.0
83.41708542713567,2.5239136669066363e-09,1.445928929562759,0.0,2.1527993651390413e-08,12.333206648125927,0.0
83.91959798994975,2.4750373941812933e-09,1.455216564864157,0.0,2.1528170659914506e-08,12.657647366937267,0.0
84.42211055276381,2.427026442923692e-09,1.4645148713564964,0.0,2.1528338775753045e-08,12.990617545439873,0.0
84.9246231155779,2.379868146655728e-09,1.4738238744542045,0.0,2.1528498446420184e-08,13.332341556851075,0.0
85.42713567839196,2.3335499290196375e-09,1.483143599343441,0.0,2.1528650096864416e-08,13.683049673200419,0.0
85.92964824120602,2.2880593072965244e-09,1.492474070988258,0.0,2.1528794130609116e-08,14.042978220500391,0.0
86.4321608040201,2.2433838956876607e-09,1.5018153141365986,0.0,2.1528930930835298e-08,14.412369737996503,0.0
86.93467336683418,2.1995114083684486e-09,1.5111673533261698,0.0,2.1529060861409488e-08,14.791473141604323,0.0
87.43718592964824,2.156429662324591e-09,1.5205302128901583,0.0,2.1529184267859578e-08,15.18054389164329,0.0
87.93969849246231,2.1141265799796564e-09,1.5299039169628181,0.0,2.152930147830115e-08,15.57984416498054,0.0
88.44221105527637,2.072590191622906e-09,1.5392884894849277,0.0,2.152941280431691e-08,15.989643031700703,0.0
88.94472361809046,2.031808637645907e-09,1.5486839542090982,0.0,2.1529518541791628e-08,16.41021663642061,0.0
89.44723618090453,1.991770170596172e-09,1.558090334704972,0.0,2.1529618971704744e-08,16.841848384371232,0.0
89.94974874371859,1.952463157055748e-09,1.5675076543642938,0.0,2.15297143608829e-08,17.28482913237231,0.0
90.45226130653266,1.9138760793523737e-09,1.5769359364058422,0.0,2.1529804962714333e-08,17.739457384827976,0.0
90.95477386934674,1.875997537110587e-09,1.58637520388027,0.0,2.1529891017827102e-08,18.20603949487601,0.0
91.45728643216081,1.8388162486498453e-09,1.5958254796748008,0.0,2.152997275473308e-08,18.684889870825756,0.0
91.95979899497488,1.8023210522364935e-09,1.6052867865178289,0.0,2.1530050390439305e-08,19.176331188024186,0.0
92.46231155778894,1.7665009071961437e-09,1.6147591469834066,0.0,2.1530124131028375e-08,19.680694606292658,0.0
92.96482412060303,1.7313448948928e-09,1.624242583495619,0.0,2.1530194172209554e-08,20.198319993081,0.0
93.46733668341709,1.696842219580815e-09,1.6337371183328442,0.0,2.1530260699842002e-08,20.729556152489113,0.0
93.96984924623115,1.6629822091355447e-09,1.6432427736319375,0.0,2.1530323890431486e-08,21.27476106031085,0.0
94.47236180904522,1.629754315668351e-09,1.6527595713922865,0.0,2.153038391160206e-08,21.834302105258008,0.0
94.9748743718593,1.5971481160313755e-09,1.6622875334797802,0.0,2.1530440922543866e-08,22.40855633652733,0.0
95.47738693467338,1.5651533122173242e-09,1.6718266816306815,0.0,2.153049507443829e-08,22.997910717877264,0.0
95.97989949748744,1.5337597316592885e-09,1.6813770374554111,0.0,2.1530546510861707e-08,23.602762388385827,0.0
96.4824120603015,1.5029573274354457e-09,1.6909386224422234,0.0,2.153059536816869e-08,24.223518930064774,0.0
96.98492462311557,1.472736178383297e-09,1.7005114579608187,0.0,2.1530641775856028e-08,24.860598642511285,0.0
97.48743718592965,1.4430864891279179e-09,1.7100955652658387,0.0,2.153068585690825e-08,25.514430824781257,0.0
97.98994974874371,1.4139985900285392e-09,1.7196909655003019,0.0,2.1530727728125686e-08,26.185456064674913,0.0
98.49246231155779,1.3854629370475868e-09,1.729297679698947,0.0,2.1530767500436076e-08,26.8741265356294,0.0
98.99497487437185,1.357470111546178e-09,1.7389157287914856,0.0,2.153080527919034e-08,27.580906301418196,0.0
99.49748743718594,1.3300108200098926e-09,1.7485451336057973,0.0,2.1530841164443438e-08,28.306271628863083,0.0
100.0,1.303075893708507e-09,1.7581859148710262,0.0,2.1530875251221084e-08,29.050711308769063,0.0


==> Data_Files_2/15dBm_Combined_10km.csv <==
Channel,SKR_bits_symbol
0,0.1598041132330194
1,0.1548044524318618
2,0.1500836216843258
3,0.1469498378218928
4,0.1455295373700983
5,0.1447173533787343
6,0.1443294651382071
7,0.1441409431278818
8,0.1440951981209672
9,0.144121279790107
10,0.144197991163988
11,0.1442976556098921
12,0.1444128743378454
13,0.1445333997970733
14,0.1446577648978915
15,0.1447816716712423
16,0.1449050815455185
17,0.1450253967735356
18,0.1451423427914194
19,0.1452548004702886
20,0.1453631374686883
21,0.1454673910178642
22,0.1455691223309333
23,0.1456694403582887
24,0.1457703268114935
25,0.1458736059471111
26,0.145981163070834
27,0.1460943457558875
28,0.1462146544288241
29,0.1463427552181351
30,0.1464792832665885
31,0.1466246500420914
32,0.1467793226423235
33,0.1469437535260485
34,0.1471186620278802
35,0.1473045512967544
36,0.1475020921713482
37,0.147711959661328
38,0.1479347558599474
39,0.1481709220980269
40,0.148420849022954
41,0.148684882076917
42,0.1489634244781063
43,0.1492568726494771
44,0.1495654051876989
45,0.1498888844261455
46,0.1502268654290767
47,0.1505786892073553
48,0.1509437406355658
49,0.1513214848489625
50,0.1517113127582395
51,0.1521125400022566
52,0.1525242611541923
53,0.1529454136446348
54,0.1533749320627195
55,0.1538118699304871
56,0.1542550556025234
57,0.1547036173662337
58,0.1551566767065498
59,0.1556133630491509
60,0.1560725395348474
61,0.1565329828017422
62,0.1569926514601261
63,0.1574497409468358
64,0.1579019865782069
65,0.1583472071395655
66,0.158783165252308
67,0.1592085218089469
68,0.159621494272879
69,0.1600217828064358
70,0.1604086558251747
71,0.1607828004906611
72,0.1611439725794572
73,0.1614942991923652
74,0.1618335141396136
75,0.1621657711501047
76,0.1624925301514795
77,0.1628243930989139
78,0.1631693025302149
79,0.1635559230108374
80,0.164006634777558
81,0.1645941925984493
82,0.1653769935929099
83,0.166584445118327
84,0.1684048497372153
85,0.1719650891490379
86,0.177147193671862
87,0.1826318934926736


==> Data_Files_2/15dBm_FWM_Only_10km.csv <==
Channel,SKR_bits_symbol
0,0.3140573260625946
1,0.3024956124937145
2,0.2925153619348032
3,0.2858514458837193
4,0.2823386743146882
5,0.2799412478910961
6,0.2783160569920092
7,0.2770769678767308
8,0.2761278402041304
9,0.2753506957231257
10,0.2747104682167647
11,0.2741600834463295
12,0.2736840814750079
13,0.2732602248711697
14,0.2728807328874834
15,0.2725338050797686
16,0.2722151345727761
17,0.2719179023954693
18,0.2716395492169347
19,0.2713758720188031
20,0.2711252649077652
21,0.2708850033606819
22,0.2706540358028814
23,0.2704305260018163
24,0.2702137601211708
25,0.2700024623927402
26,0.2697961347238655
27,0.2695938687851542
28,0.2693953105130439
29,0.2691998007442738
30,0.2690070851018423
31,0.2688166786440283
32,0.268628398579297
33,0.2684418851793388
34,0.2682570079129234
35,0.2680735026382171
36,0.2678912755691167
37,0.2677101382585581
38,0.2675300241304525
39,0.2673508066723662
40,0.2671724401755682
41,0.2669948507092089
42,0.2668180103562395
43,0.2666418889937909
44,0.2664664772890053
45,0.2662917795339728
46,0.2661178170658846
47,0.2659446290106073
48,0.2657722531302237
49,0.2656007743736887
50,0.2654302435763089
51,0.2652607973007213
52,0.2650925095766493
53,0.2649255684289968
54,0.2647600808279723
55,0.264596300919917
56,0.2644343693792313
57,0.2642746333415122
58,0.2641172774529583
59,0.2639627647857556
60,0.2638113480867952
61,0.2636636516368428
62,0.2635200138331489
63,0.2633812937362532
64,0.2632479619383933
65,0.2631212106330213
66,0.2630017085691689
67,0.262891167828566
68,0.2627905609881793
69,0.2627024160068735
70,0.2626282085809809
71,0.2625718351755404
72,0.2625356289211958
73,0.2625258963159699
74,0.2625465544729192
75,0.2626085015352721
76,0.2627188033808848
77,0.2628979546905597
78,0.2631600035857149
79,0.2635482626505784
80,0.2640946198849558
81,0.26490746371025
82,0.266074237075902
83,0.2679491264146552
84,0.2708438305302186
85,0.2766208138529705
86,0.2854084295917476
87,0.2956090168795386


==> Data_Files_2/15dBm_SpRS_Only_10km.csv <==
Channel,SKR_bits_symbol
0,0.16971352549911
1,0.1705106269666918
2,0.1711684518927589
3,0.1717849811632468
4,0.1723771792664749
5,0.1729471238357842
6,0.1734928276590237
7,0.1740101517874562
8,0.1744959446629912
9,0.1749480235725617
10,0.1753650650372802
11,0.1757472293954375
12,0.1760961753095371
13,0.1764152032474761
14,0.176707674439867
15,0.1769766507087851
16,0.1772248698842505
17,0.177454000692841
18,0.1776654071298881
19,0.1778606617644982
20,0.1780412273710461
21,0.1782089732144998
22,0.1783663259755044
23,0.1785157509816026
24,0.1786599231498223
25,0.178801728341005
26,0.1789435963078829
27,0.1790876421896607
28,0.1792357770388272
29,0.179389195476229
30,0.1795487860263097
31,0.1797153436050487
32,0.1798895241945648
33,0.1800720826587224
34,0.180263920625615
35,0.1804657854759727
36,0.1806784999367111
37,0.180902953004383
38,0.1811398717945718
39,0.1813898471660239
40,0.181653355940171
41,0.1819308497905468
42,0.1822228059858454
43,0.1825297039798946
44,0.1828517620665682
45,0.1831888394620451
46,0.1835404442117167
47,0.1839058278939103
48,0.1842842977507328
49,0.1846752120903081
50,0.1850778690198916
51,0.1854914251217154
52,0.1859148299285844
53,0.1863467763320196
54,0.1867860118391343
55,0.1872313048459365
56,0.1876812544407512
57,0.1881346432626996
58,0.1885903580575727
59,0.1890470917650748
60,0.1895033909701043
61,0.1899574301089587
62,0.1904066739139616
63,0.1908484704915702
64,0.1912799306834579
65,0.1916977236100885
66,0.1920988376102843
67,0.1924804936567981
68,0.192839956559648
69,0.1931749988522683
70,0.1934836890989395
71,0.1937638942516749
72,0.1940135972408021
73,0.1942305004766871
74,0.194411415152176
75,0.1945529519783605
76,0.1946515865943944
77,0.1947041520288694
78,0.1947093905327608
79,0.1946678041653861
80,0.1945816752257374
81,0.1944541109956122
82,0.1942892573419661
83,0.194092360533259
84,0.1938661287384011
85,0.1936087826770814
86,0.1933024631175823
87,0.1928421229311998


==> Data_Files_2/2nd10km_tradeoff_18dBm87thCo.csv <==
QSpace,SKR_bits_symbol,CapacityLoss
0,0.0564270079200364,0.0
1,0.1065293531679314,1.1363636363636365
2,0.1142277813949886,2.272727272727273
3,0.1173260084783205,3.4090909090909087
4,0.1193086508154943,4.545454545454546
5,0.1209227335161597,5.681818181818182
6,0.1224071669831821,6.8181818181818175
7,0.1238618428434437,7.954545454545454
8,0.1253350192998208,9.090909090909092
9,0.1268527738206046,10.227272727272728
10,0.1284303000885507,11.363636363636363


==> Data_Files_2/2nd10km_tradeoff_18dBm87thCounter.csv <==
QSpace,SKR_bits_symbol,CapacityLoss
0,0.1105018022449996,0.0
1,0.1112509202151422,1.1363636363636365
2,0.1122533509078235,2.272727272727273
3,0.1133424486559617,3.4090909090909087
4,0.1144899548267873,4.545454545454546
5,0.1156930752904176,5.681818181818182
6,0.1169559901851993,6.8181818181818175
7,0.118286651437812,7.954545454545454
8,0.1196914769210447,9.090909090909092
9,0.1211753508512804,10.227272727272728
10,0.1227418272253658,11.363636363636363


==> Data_Files_2/Power_15dBm_Qch_87.csv <==
QSpace,SKR_5km,SKR_10km,SKR_15km
0,0.389302608662232,0.1866987953544169,0.0866766755844589
1,0.408771020663775,0.1957894722462166,0.0920522445955348
2,0.4118828324321434,0.1975279744090285,0.0932770655604575
3,0.4133036680063857,0.1985448402536365,0.0941123157710257
4,0.4143267909333651,0.1994060685643214,0.0948730117935842
5,0.4152278780736582,0.200232907321298,0.0956272879938845
6,0.4160960466314554,0.2010662813269854,0.096399327615822
7,0.4169700252202497,0.2019261263225297,0.097202294460765
8,0.4178691072144791,0.2028232220779917,0.0980437894551953
9,0.4188040166275278,0.2037640045144113,0.0989285807356662
10,0.4197811230583681,0.2047525040341428,0.0998597515346617


==> Data_Files_2/Power_18dBm_Qch_87.csv <==
QSpace,SKR_5km,SKR_10km,SKR_15km
0,0.2083177872418534,0.0564270079200364,0.0
1,0.3103272865052884,0.1065293531679314,0.0103878763831039
2,0.3261494716548849,0.1142277813949886,0.0151934703414702
3,0.3317617149948988,0.1173260084783205,0.0173726781807632
4,0.3348089433465575,0.1193086508154943,0.0189326572747663
5,0.3369583966849117,0.1209227335161597,0.0203019682661393
6,0.338741026260888,0.1224071669831821,0.0216191877107707
7,0.3403719430351698,0.1238618428434437,0.0229444728971963
8,0.3419520614970261,0.1253350192998208,0.0243078132790021
9,0.34353420411403,0.1268527738206046,0.0257259240183923
10,0.3451482782032036,0.1284303000885507,0.0272087944248731


==> Data_Files_2/Power_20dBm_Qch_87.csv <==
QSpace,SKR_5km,SKR_10km,SKR_15km
0,0.1,0.001,0.001
1,0.1854276098499981,0.0070849152778031,0.0
2,0.2318649983169907,0.0296363094533216,0.0
3,0.2477174330064265,0.0376042509548153,0.0
4,0.2554340981093517,0.0418805901943005,0.0
5,0.2601840113943406,0.0448582157628659,0.0
6,0.2636425360037476,0.0473010606711528,0.0
7,0.2664851595918549,0.049518566600411,0.0
8,0.26902609225892,0.0516558582943199,0.0
9,0.2714277941287089,0.0537888853060034,0.0
10,0.2737811536640988,0.0559606817745839,0.0


==> Data_Files_2/Ppower_15dBm_Qch_87.csv <==
QSpace,SKR_5km,SKR_10km,SKR_15km
0,0.389302608662232,0.1866987953544169,0.0866766755844589
1,0.408771020663775,0.1957894722462166,0.0920522445955348
2,0.4118828324321434,0.1975279744090285,0.0932770655604575
3,0.4133036680063857,0.1985448402536365,0.0941123157710257
4,0.4143267909333651,0.1994060685643214,0.0948730117935842
5,0.4152278780736582,0.200232907321298,0.0956272879938845
6,0.4160960466314554,0.2010662813269854,0.096399327615822
7,0.4169700252202497,0.2019261263225297,0.097202294460765
8,0.4178691072144791,0.2028232220779917,0.0980437894551953
9,0.4188040166275278,0.2037640045144113,0.0989285807356662
10,0.4197811230583681,0.2047525040341428,0.0998597515346617


==> Data_Files_2/Ppower_20dBm_Qch_87.csv <==
QSpace,SKR_5km,SKR_10km,SKR_15km
0,0.1,0.001,0.001
1,0.1854276098499981,0.0070849152778031,0.0
2,0.2318649983169907,0.0296363094533216,0.0
3,0.2477174330064265,0.0376042509548153,0.0
4,0.2554340981093517,0.0418805901943005,0.0
5,0.2601840113943406,0.0448582157628659,0.0
6,0.2636425360037476,0.0473010606711528,0.0
7,0.2664851595918549,0.049518566600411,0.0
8,0.26902609225892,0.0516558582943199,0.0
9,0.2714277941287089,0.0537888853060034,0.0
10,0.2737811536640988,0.0559606817745839,0.0

